CADeT: Causal-Aware Deformation Transmission for Indirect Robotic Manipulation of Soft Tissue

Indirect manipulation of deep-seated deformable anatomy inaccessible to the robot is challenging in robot-assisted minimally invasive surgery (RAMIS) because intervening tissues spatially filter deformation transmission. Passive observations can be ambiguous because the Decoupled and Blocked modes may produce similar motion responses. We propose CADeT, a causal-aware deformation transmission framework that integrates structural causal model (SCM) with active sensing to infer a latent transmission mode and estimate a state-dependent adhesion Jacobian online. During normal manipulation, control actions update the mode belief; when ambiguity persists, an additional probing action is selected to improve mode distinguishability. The mode belief and learned Jacobian are incorporated into a belief-aware model predictive controller for indirect target-shape control. Validation in simulation and on the da Vinci research kit (dVRK), using phantom and ex vivo porcine tissues, shows higher mode-identification accuracy and faster shape-error convergence than the evaluated model-free and model-based baselines. These results show that active sensing improves mode identification and indirect deformation control under the evaluated conditions.

==> data/CADeT_DTR.txt <==
0.01792    12.88629
0.17921    13.03085
0.25090    13.10208
0.48387    13.46369
0.71685    13.75168
0.91398    14.11205
0.98566    14.32980
1.07527    14.76193
1.12903    14.97844
1.18280    15.26633
1.23656    15.48360
1.32616    15.62725
1.36201    15.69928
1.37993    15.69469
1.48746    15.77248
1.57706    15.84465
1.66667    15.91620
1.77419    16.13213
1.88172    16.27744
1.98925    16.56513
2.02509    16.63720
2.04301    16.63465
2.09677    16.56548
2.16846    16.27769
2.27599    15.77218
2.36559    15.48325
2.40143    15.41160
2.43728    15.26633
2.47312    15.19414
2.52688    15.05093
2.56272    14.97880
2.63441    14.76105
2.68817    14.61768
2.79570    14.25669
2.88530    13.89608
3.02867    13.17485
3.15412    12.52500
3.36918    11.58753
3.49462    11.08244
3.53047    10.93773
3.54839    10.72140
3.56631    10.64945
3.56631    10.50588
3.60215    10.14469
3.63799    10.40188
3.63799    9.92745
3.67384    9.71169
3.76344    9.27873
3.85305    8.84544
3.92473    8.48453
3.94265    8.41200
3.97849    8.41485
4.01434    8.77308
4.05018    8.84569
4.10394    9.06268
4.15771    9.20605
4.21147    9.63980
4.21147    9.71193
4.24731    9.56744
4.31900    8.91733
4.37276    8.48460
4.40860    8.23825
4.42652    8.23728
4.44444    8.26869
4.53405    8.34048
4.58781    8.46765
4.60573    8.42520
4.62366    8.41913
4.64158    8.41944
4.64158    8.43713
4.67742    8.42720
4.78495    8.12465
4.89247    7.83548
4.92832    7.72469
4.98208    7.76328
5.01792    7.69125
5.08961    7.61960
5.12545    7.53333
5.16129    7.54744
5.23297    7.54293
5.35842    7.40280
5.44803    7.25805
5.57348    7.24768
5.66308    7.23569
5.71685    7.33008
5.73477    7.61985
5.75269    8.19600
5.78853    8.77353
5.80645    9.27844
5.82437    9.78373
5.86022    10.36040
5.89606    10.72145
5.93190    10.93788
5.98566    11.29869
6.05735    11.65988
6.14695    12.16445
6.20072    12.45340
6.23656    12.66973
6.25448    12.81344
6.32616    13.03053
6.41577    13.31800
6.43369    13.39185
6.52330    12.95808
6.66667    12.52569
6.77419    12.23668
6.82796    12.09205
6.89964    11.80380
6.93548    11.51593
6.95341    11.44344
6.97133    11.37033
7.04301    11.08260
7.13262    10.50525
7.29391    9.63928
7.49104    8.84569
7.58065    8.34048
7.65233    7.97965
7.74194    7.47420
7.79570    7.25813
7.81362    7.11444
7.84946    6.89713
7.86738    6.83520
7.88530    6.82565
7.92115    6.75348
7.97491    6.82569
8.02867    6.89728
8.13620    6.96925
8.20789    6.82560
8.36918    6.03133
8.53047    5.16544
8.58423    4.94993
8.60215    4.94480
8.69176    5.16505
8.74552    5.67168
8.76344    5.74369
8.78136    5.81208
8.79928    5.82485
8.81720    5.81200
8.83513    5.81553
8.85305    5.81144
8.85305    5.81573
8.90681    5.52640
8.97849    5.38245
9.06810    5.23888
9.10394    5.16469
9.12186    5.16788
9.13978    5.16245
9.26523    5.09340
9.40860    5.02173
9.44444    5.07244
9.48029    4.94253
9.53405    4.93300
9.55197    4.94785
9.65950    4.94408
9.76703    4.94369
9.85663    5.16568
9.92832    5.38205
9.98208    5.59880
10.00000    5.67193

==> data/FEM_DTR.txt <==
0.03584    1.34141
0.23297    1.48614
0.30466    1.70287
0.37634    1.77460
0.39427    1.76133
0.41219    1.82406
0.43011    1.83479
0.44803    1.83752
0.51971    1.91925
0.62724    1.99398
0.68100    1.92471
0.80645    1.97244
0.87814    1.98317
0.96774    2.06390
0.98566    2.02763
1.00358    2.07736
1.09319    1.70209
1.18280    1.55882
1.21864    1.57355
1.23656    1.57728
1.25448    1.57301
1.30824    1.55974
1.36201    1.55747
1.37993    1.57320
1.41577    1.51393
1.46953    1.55266
1.54122    1.77439
1.59498    1.91912
1.64875    2.20785
1.68459    2.49658
1.77419    2.92931
1.81004    3.14504
1.86380    3.36277
1.88172    3.43450
1.89964    3.57823
1.93548    3.65096
1.95341    3.72269
1.98925    3.79542
2.04301    3.93915
2.13262    4.08388
2.20430    4.15561
2.31183    4.30034
2.43728    4.43707
2.52688    4.57380
2.54480    4.58153
2.56272    4.58826
2.58065    4.37299
2.59857    4.30072
2.65233    4.08345
2.74194    3.72218
2.81362    3.50691
2.90323    3.36264
2.97491    3.21737
3.02867    3.14510
3.08244    3.00183
3.13620    2.92956
3.20789    2.78429
3.27957    2.64002
3.33333    2.56875
3.36918    2.57348
3.44086    2.42421
3.51254    2.20794
3.56631    2.06367
3.63799    1.84740
3.69176    1.70213
3.70968    1.53486
3.76344    1.41359
3.83513    1.42732
3.87097    1.43705
3.88889    1.42778
3.90681    1.34151
3.97849    1.22724
4.01434    1.26297
4.05018    1.23270
4.06810    1.19743
4.12186    1.12716
4.22939    1.12589
4.37276    1.12362
4.46237    1.19235
4.48029    1.16708
4.53405    1.19781
4.58781    1.12571
4.62366    1.05327
4.65950    0.98100
4.73118    0.76473
4.83871    0.76446
4.98208    0.90919
5.10753    1.12592
5.14337    1.26965
5.17921    1.43238
5.19713    1.44211
5.23297    1.55884
5.28674    1.63057
5.34050    1.70230
5.41219    1.91903
5.46595    1.92376
5.53763    1.94249
5.66308    1.99622
5.80645    2.06395
5.93190    2.20768
6.00358    2.35241
6.05735    2.49614
6.11111    2.78487
6.20072    3.29060
6.29032    3.79533
6.34409    4.01106
6.36201    4.08379
6.37993    4.15552
6.41577    4.22325
6.45161    4.23798
6.46953    4.22871
6.59498    4.01144
6.79211    3.36217
6.86380    3.12790
6.89964    3.13363
6.91756    3.14336
6.93548    3.13609
6.98925    3.07382
7.04301    3.07255
7.09677    3.07728
7.11470    3.07601
7.16846    2.71274
7.22222    2.42447
7.27599    2.35220
7.36559    2.20793
7.38351    2.13566
7.40143    2.06339
7.41935    1.91912
7.49104    1.70285
7.52688    1.55858
7.58065    1.48631
7.59857    1.47104
7.63441    1.34177
7.65233    1.26950
7.68817    1.19723
7.77778    1.16796
7.83154    1.26969
7.84946    1.34142
7.86738    1.41415
7.88530    1.42488
7.90323    1.12261
7.95699    0.90234
7.99283    0.90207
8.02867    0.90980
8.06452    0.98153
8.11828    1.12526
8.15412    1.19799
8.17204    1.26972
8.18996    1.26945
8.22581    1.26918
8.26165    1.26391
8.27957    1.26964
8.35125    1.12537
8.53047    1.05310
8.63799    1.05383
8.70968    1.07256
8.72760    1.09629
8.76344    1.02402
8.78136    1.05375
8.79928    1.04448
8.79928    1.00721
8.83513    1.05994
8.87097    1.05767
8.96057    1.05840
9.01434    1.05913
9.10394    1.19786
9.19355    1.34359
9.24731    1.48332
9.26523    1.44205
9.31900    1.48678
9.33692    1.42451
9.44444    1.48441
9.48029    1.48797
9.49821    1.43770
9.53405    1.43743
9.55197    1.48316
9.56989    1.42389
9.58781    1.41362
9.60573    1.33135
9.64158    1.26908
9.69534    1.12381
9.71326    1.12754
9.73118    1.12527
9.76703    1.05300
9.80287    0.98173
9.87455    0.93746
9.91039    0.90319
9.98208    0.90392

==> data/GPR_DTR.txt <==
0.00000    2.13506
0.05376    2.35205
0.10753    2.42442
0.12545    2.49617
0.17921    2.64030
0.19713    2.71281
0.21505    2.78470
0.23297    2.85797
0.25090    2.92962
0.32258    3.07365
0.37634    3.14506
0.43011    3.29085
0.48387    3.36202
0.51971    3.36257
0.55556    3.43450
0.59140    3.50681
0.66308    3.72250
0.68100    3.79557
0.71685    3.86702
0.75269    3.93985
0.80645    4.01106
0.84229    4.08365
0.89606    4.15562
0.93190    4.24797
0.94982    4.22570
0.96774    4.12781
1.05735    3.93930
1.14695    3.72217
1.20072    3.72242
1.25448    3.72205
1.30824    3.79506
1.37993    3.93945
1.43369    3.93922
1.45161    4.02137
1.50538    4.01490
1.52330    4.01981
1.59498    4.01910
1.63082    4.03177
1.66667    4.01182
1.72043    4.01125
1.77419    4.08306
1.86380    4.30025
1.89964    4.30082
1.95341    4.30077
1.97133    4.30010
1.98925    4.22781
2.02509    4.15590
2.07885    4.08337
2.16846    4.03122
2.20430    4.02145
2.24014    4.01106
2.25806    4.11105
2.29391    3.93942
2.34767    3.86717
2.43728    3.86730
2.49104    3.93981
2.50896    3.93970
2.54480    3.79597
2.65233    3.65062
2.70609    3.65165
2.72401    3.65006
2.74194    3.65085
2.77778    3.86702
2.83154    4.51657
2.84946    4.87750
2.88530    5.16581
2.90323    5.31050
2.92115    5.45457
2.95699    5.74302
2.99283    6.10385
2.99283    6.24806
2.99283    6.32065
3.01075    6.37262
3.02867    6.31297
3.02867    6.34270
3.06452    6.46481
3.08244    6.46430
3.10036    6.53617
3.11828    6.53642
3.17204    6.10305
3.22581    5.81506
3.26165    5.67145
3.26165    5.59822
3.27957    5.52637
3.33333    5.38290
3.35125    5.31081
3.40502    5.09310
3.47670    5.02177
3.53047    4.87782
3.56631    4.66025
3.65591    4.22706
3.72760    3.86725
3.79928    3.65082
3.87097    3.36277
3.92473    3.14510
3.96057    3.07381
4.03226    2.85790
4.10394    2.71237
4.13978    2.64022
4.17563    2.56845
4.24731    2.35206
4.30108    2.27905
4.33692    2.20742
4.40860    2.13517
4.46237    2.20730
4.49821    2.27981
4.51613    2.27970
4.55197    2.35297
4.62366    2.35362
4.64158    2.34265
4.64158    2.35206
4.65950    2.27985
4.71326    2.20702
4.73118    2.20757
4.78495    2.13550
4.83871    2.13581
4.89247    2.20750
4.92832    2.20757
4.94624    2.20702
5.00000    1.84785
5.01792    1.71206
5.03584    1.70265
5.05376    1.70262
5.12545    1.77497
5.21505    1.70270
5.26882    1.63081
5.32258    1.63030
5.43011    1.48617
5.77061    0.90942
5.91398    0.83605
5.96774    0.86606
6.00358    0.98145
6.03943    1.12522
6.03943    1.12537
6.05735    1.12590
6.07527    1.48681
6.09319    1.63010
6.12903    1.77477
6.18280    2.06382
6.23656    2.49625
6.27240    2.78406
6.30824    3.00125
6.34409    3.14582
6.39785    3.57877
6.46953    4.37210
6.55914    5.09381
6.59498    5.52690
6.64875    5.81537
6.70251    6.17622
6.73835    6.53645
6.77419    6.68106
6.79211    6.65605
6.86380    6.39242
6.98925    6.17617
7.13262    5.81561
7.16846    5.74381
7.20430    5.74370
7.25806    5.67197
7.32975    5.81562
7.40143    6.17665
7.43728    6.56776
7.47312    6.68185
7.49104    6.82502
7.52688    7.07157
7.54480    7.04150
7.56272    7.05181
7.59857    7.11450
7.61649    7.18657
7.63441    7.25802
7.67025    7.22585
7.68817    7.37406
7.74194    7.33065
7.75986    7.40262
7.81362    7.47497
7.84946    7.61970
7.86738    7.61481
7.88530    7.61930
7.95699    7.67117
7.97491    7.62422
7.99283    7.68505
7.99283    7.62106
8.01075    7.69145
8.02867    7.54622
8.02867    7.47437
8.17204    7.25890
8.27957    6.89781
8.31541    6.82710
8.31541    6.75377
8.35125    6.53682
8.42294    6.10325
8.53047    5.45406
8.65591    5.09325
8.69176    4.94982
8.72760    4.66077
8.81720    4.30010
8.87097    4.08381
8.88889    3.86790
8.99642    3.29037
9.10394    2.78422
9.12186    2.78445
9.12186    2.71206
9.12186    2.64005
9.12186    2.62104
9.13978    2.56817
9.19355    2.49630
9.26523    2.44681
9.35484    2.42670
9.42652    2.42497
9.44444    2.41462
9.48029    2.20765
9.48029    2.06306
9.51613    1.91985
9.55197    1.84702
9.56989    1.84757
9.60573    1.70250
9.69534    1.55881
9.71326    1.55850
9.73118    1.48654
9.76703    1.48520
9.83871    1.48554
9.89247    1.42606
9.91039    1.43465
9.94624    1.41462
9.98208    1.34197
10.0000    1.25970

==> data/GPWRM_DTR.txt <==
0.00000    2.64044
0.12545    2.78495
0.16129    2.85784
0.23297    3.14511
0.26882    3.29076
0.28674    3.50679
0.30466    3.57820
0.30466    3.65099
0.32258    3.65016
0.34050    3.72271
0.39427    3.86764
0.44803    4.08395
0.48387    4.22764
0.53763    4.30071
0.59140    4.44416
0.62724    4.58899
0.68100    4.73320
0.71685    4.73379
0.75269    4.73376
0.87814    4.30011
1.07527    4.01184
1.34409    3.86795
1.48746    3.86744
1.66667    4.01131
1.75627    4.22756
1.89964    4.66019
1.97133    4.87720
2.00717    4.94959
2.07885    5.02136
2.13262    5.09351
2.16846    5.16504
2.18638    5.16526
2.24014    5.31024
2.36559    5.52691
2.43728    5.67196
2.52688    5.88739
2.58065    5.95920
2.59857    6.03139
2.68817    6.32096
2.77778    6.53691
2.88530    6.89724
2.93907    7.04195
2.97491    7.18604
3.04659    7.69151
3.11828    7.90736
3.24373    8.34059
3.35125    8.70120
3.47670    8.98919
3.53047    9.06256
3.60215    8.98931
3.72760    8.84544
3.81720    8.77395
3.92473    8.70184
3.96057    8.55711
4.01434    8.19676
4.17563    7.33079
4.35484    6.75320
4.44444    6.53699
4.48029    6.53616
4.55197    6.39271
4.65950    6.03164
4.73118    5.74395
4.85663    5.31064
4.98208    4.87771
5.08961    4.51616
5.19713    4.08399
5.28674    3.65020
5.39427    2.85779
5.48387    2.49676
5.51971    2.35211
5.53763    2.35284
5.53763    2.35295
5.55556    2.35244
5.57348    2.42431
5.59140    2.49656
5.68100    2.71219
5.78853    2.85720
5.93190    2.92959
6.09319    2.92936
6.14695    2.78451
6.16487    2.78404
6.18280    2.78495
6.25448    2.35224
6.52330    1.70291
6.68459    1.55896
6.79211    1.55839
6.82796    1.63020
6.84588    1.63039
6.86380    1.72296
6.88172    1.70291
6.89964    1.77424
6.91756    1.84795
6.93548    1.84735
6.95341    1.87751
6.98925    1.91936
7.04301    1.99159
7.09677    1.99120
7.11470    2.06319
7.13262    2.06356
7.18638    2.13531
7.24014    2.27944
7.27599    2.27995
7.32975    2.35284
7.40143    2.42411
7.43728    2.56876
7.45520    2.56879
7.50896    2.64020
7.58065    2.71299
7.61649    2.78416
7.67025    2.72771
7.77778    2.78464
7.88530    2.71295
7.97491    2.71264
8.01075    2.71271
8.11828    2.71216
8.24373    2.85799
8.35125    3.00120
8.40502    3.00179
8.56631    2.85776
8.76344    2.71211
8.96057    2.56884
9.03226    2.49695
9.06810    2.48644
9.08602    2.49631
9.08602    2.49656
9.12186    2.42419
9.15771    2.41420
9.17563    2.45459
9.21147    2.35236
9.30108    2.20751
9.42652    1.99104
9.46237    1.91995
9.53405    1.70224
9.58781    1.63091
9.62366    1.55896
9.69534    1.63039
9.71326    1.70220
9.73118    1.77439
9.80287    1.99196
9.85663    2.20791
9.89247    2.42455
9.91039    2.49695
9.94624    2.64004
10.0000    2.54251

==> data/Jacobian_DTR.txt <==
x    y
0.00000    2.78400
0.05376    2.71203
0.10753    2.71244
0.14337    2.71223
0.19713    2.78440
0.28674    2.78495
0.35842    2.78488
0.39427    2.78419
0.43011    2.78488
0.48387    2.85795
0.53763    2.85740
0.57348    2.78423
0.66308    2.71244
0.75269    2.64003
0.82437    2.64000
0.86022    2.64035
0.93190    2.64008
1.00358    2.64019
1.07527    2.64068
1.11111    2.64055
1.20072    2.64080
1.29032    2.71243
1.43369    3.00175
1.50538    3.29083
1.55914    3.36260
1.59498    3.36275
1.61290    3.36228
1.66667    3.36250
1.72043    3.36248
1.77419    3.36215
1.81004    3.36220
1.84588    3.36263
1.89964    3.36244
1.93548    3.29063
1.97133    3.21720
2.04301    3.21715
2.09677    3.21748
2.16846    3.14519
2.24014    3.07328
2.29391    3.07375
2.36559    3.00160
2.40143    2.92983
2.45520    2.78444
2.49104    2.71243
2.54480    2.71280
2.59857    2.71255
2.67025    2.56868
2.79570    2.35219
2.88530    2.35208
2.90323    2.35235
2.92115    2.35200
2.99283    2.35203
3.04659    2.35244
3.10036    2.35223
3.11828    2.42440
3.15412    2.56895
3.17204    2.71288
3.22581    2.85719
3.27957    3.00188
3.31541    3.14595
3.36918    2.85740
3.42294    2.49623
3.45878    2.35244
3.51254    2.20703
3.54839    2.18500
3.56631    2.17535
3.58423    2.15508
3.60215    2.15519
3.63799    2.13568
3.70968    2.14555
3.74552    2.13580
3.81720    2.13543
3.85305    2.06344
3.87097    1.99183
3.88889    1.97160
3.90681    1.92475
3.90681    1.97128
3.94265    1.92119
3.97849    2.06348
3.99642    2.27915
4.01434    2.35220
4.03226    2.35263
4.06810    2.13544
4.10394    1.99163
4.12186    1.91920
4.15771    1.84715
4.17563    1.70248
4.21147    1.55819
4.26523    1.54228
4.28315    1.52787
4.30108    1.63060
4.33692    1.62083
4.37276    1.70244
4.39068    1.77443
4.40860    1.84780
4.42652    1.82755
4.44444    1.99168
4.51613    2.20719
4.53405    2.35208
4.53405    2.42435
4.55197    2.49600
4.58781    2.71203
4.62366    2.85744
4.64158    3.14523
4.69534    3.29040
4.74910    3.43495
4.80287    3.57888
4.82079    3.65019
4.91039    4.08388
4.96416    4.22795
5.01792    4.51640
5.03584    4.73323
5.07168    5.02144
5.10753    5.31003
5.10753    5.38200
5.14337    5.52635
5.19713    5.81508
5.23297    6.03119
5.25090    6.17668
5.26882    6.24855
5.32258    6.46480
5.35842    6.68143
5.37634    6.75344
5.41219    6.82583
5.44803    7.04160
5.48387    7.11475
5.53763    7.04128
5.60932    6.82719
5.68100    6.82474
5.73477    6.82415
5.77061    6.92720
5.78853    6.85763
5.80645    6.92944
5.87814    6.96963
5.94982    7.18620
6.02151    7.40215
6.07527    7.54648
6.09319    7.61919
6.16487    7.76328
6.18280    7.90775
6.20072    7.97760
6.21864    7.94983
6.27240    8.26844
6.32616    8.77343
6.36201    8.98980
6.37993    9.06255
6.39785    9.13468
6.43369    9.42219
6.45161    9.71108
6.46953    9.71135
6.55914    9.27800
6.66667    8.77303
6.70251    8.55744
6.75627    8.19623
6.81004    7.83540
6.86380    7.54695
6.91756    7.18688
6.98925    6.60819
7.07885    5.95988
7.15054    5.45495
7.18638    5.02140
7.25806    4.58823
7.32975    4.08344
7.36559    3.79503
7.41935    3.57800
7.45520    3.36235
7.47312    3.14508
7.52688    2.78419
7.58065    2.27968
7.59857    2.13555
7.61649    2.06380
7.63441    1.84743
7.65233    1.55875
7.67025    1.48683
7.70609    1.26960
7.72401    0.98175
7.74194    0.83628
7.75986    0.83619
7.83154    0.83648
7.88530    0.90915
7.90323    0.90920
7.93907    0.83663
7.97491    0.83644
8.02867    1.05363
8.08244    1.19720
8.10036    1.26915
8.11828    1.34148
8.13620    1.41419
8.15412    1.41428
8.20789    1.55875
8.26165    1.70260
8.27957    1.70283
8.35125    1.70244
8.40502    1.84743
8.44086    1.91980
8.47670    1.91955
8.56631    1.99168
8.62007    2.20719
8.63799    2.49608
8.69176    2.78435
8.74552    2.92900
8.79928    3.00103
8.83513    3.07344
8.92473    3.29023
8.96057    3.43440
8.97849    3.57895
9.06810    3.86788
9.08602    3.86719
9.13978    3.84788
9.17563    3.82957
9.21147    3.82740
9.26523    3.81723
9.30108    3.85744
9.35484    3.93903
9.37276    4.01100
9.39068    4.87735
9.42652    5.09308
9.48029    5.16519
9.53405    5.16568
9.58781    5.02155
9.60573    5.02180
9.65950    4.87743
9.69534    4.80544
9.71326    4.73383
9.78495    4.44260
9.80287    4.30075
9.87455    3.79528
9.91039    3.36250
9.92832    3.21748
9.94624    3.07315
9.96416    3.00120
9.96416    2.92963
9.98208    2.85744

==> data/mesentry_phantom_tau1.txt <==
0.00000	33.33333	33.33333	33.33333	37.96546
0.44865	33.68726	33.80713	32.50562	38.05063
0.89730	33.69204	34.40575	31.90221	38.13618
1.34595	33.75686	35.06690	31.17624	38.24711
1.79459	34.44423	36.38803	29.16773	38.49942
2.24324	35.19273	37.80480	27.00247	39.13811
2.69189	34.85976	38.60721	26.53302	39.91718
3.14054	33.98954	39.69436	26.31610	40.81763
3.58919	33.09590	40.76970	26.13440	41.74246
4.03784	32.47488	41.55549	25.96963	42.60267
4.48649	31.15250	43.28217	25.56533	43.50526
4.93514	30.19211	44.76364	25.04425	43.78123
5.38378	29.54242	45.96614	24.49144	43.84958
5.83243	28.39831	47.79556	23.80613	44.02131
6.28108	27.26569	49.46323	23.27108	44.04742
6.72973	26.53609	50.71807	22.74584	44.08991
7.17838	25.93076	51.82810	22.24114	44.13278
7.62703	25.48340	53.00530	21.51130	44.17503
8.07568	24.91883	54.19374	20.88743	44.26766
8.52432	24.04664	55.81343	20.13993	44.39567
8.97297	23.37632	57.22017	19.40351	44.52406
9.42162	23.07860	58.45158	18.46982	44.88183
9.87027	22.78130	59.53581	17.68289	45.33898
10.31892	22.60474	60.39514	17.00012	45.12351
10.76757	22.25320	61.51368	16.23312	44.30142
11.21622	22.08707	62.47702	15.43591	43.38971
11.66486	21.68288	63.45458	14.86254	42.49438
12.11351	21.25011	64.54141	14.20848	41.72343
12.56216	21.11164	65.31499	13.57337	41.34486
13.01081	21.23532	65.83446	12.93022	41.26667
13.45946	20.34598	67.22518	12.42884	41.00586
13.90811	19.15016	68.77002	12.07982	40.44043
14.35676	18.31356	69.96459	11.72186	39.61738
14.80541	17.99385	70.63381	11.37233	38.82071
15.25405	17.69139	71.26750	11.04111	38.16542
15.70270	17.21217	71.97971	10.80812	38.08351
16.15135	16.71679	72.69538	10.58782	37.99398
16.60000	16.25529	73.44582	10.29889	37.74183
17.04865	15.71951	74.14677	10.13372	37.56906
17.49730	15.26780	74.71923	10.01297	37.38267
17.94595	14.91634	75.27921	9.80446	37.17766
18.39459	14.53256	75.92436	9.54308	36.83003
18.84324	14.06149	76.54799	9.39053	36.61578
19.29189	13.45528	77.30813	9.23658	36.27191
19.74054	12.80719	78.10462	9.08819	36.23442
20.18919	12.16369	78.85485	8.98146	36.14831
20.63784	11.47339	79.61475	8.91186	36.03148
21.08649	10.91102	80.20986	8.87911	36.04323
21.53514	10.10525	81.01025	8.88450	36.09346
21.98378	9.07050	82.05125	8.87825	36.11667
22.43243	8.26291	82.83451	8.90258	36.27146
22.88108	6.99851	83.96863	9.03286	36.13663
23.32973	6.56584	84.33790	9.09626	35.79418
23.77838	5.40455	85.36457	9.23088	35.38611
24.22703	4.99963	85.70841	9.29196	34.87242
24.67568	4.82458	85.83041	9.34501	34.36111
25.12432	4.75534	85.84362	9.40104	33.95018
25.57297	4.74832	85.81800	9.43368	33.58663
26.02162	4.99903	85.61767	9.38331	33.30646
26.47027	5.08926	85.54392	9.36681	33.02667
26.91892	5.30859	85.43493	9.25649	32.74526
27.36757	5.43218	85.57446	8.99336	32.48123
27.81622	5.51485	85.71641	8.76875	32.22458
28.26486	5.50839	85.93815	8.55345	31.96731
28.71351	5.50786	86.14485	8.34729	31.96542
29.16216	5.50840	86.37416	8.11745	31.96591
29.61081	5.50954	86.60128	7.88919	32.00578
30.05946	5.40928	86.87497	7.71575	32.13403
30.50811	5.26405	87.19121	7.54474	32.13766
30.95676	5.27050	87.30018	7.42931	31.48967
31.40541	5.27268	87.39079	7.33653	30.67306
31.85405	5.27799	87.53335	7.18866	29.86683
32.30270	5.28320	87.67431	7.04249	29.14898
32.75135	5.39246	87.68525	6.92229	28.48751
33.20000	5.66302	87.54902	6.78797	27.83942
33.64865	5.84351	87.49587	6.66062	27.22271
34.09730	6.11542	87.34420	6.54038	26.81838
34.54595	6.38093	87.09719	6.52188	26.88543
34.99459	6.62185	86.87305	6.50510	27.21586
35.44324	6.62185	86.87305	6.50510	27.50967
35.89189	6.68978	86.80986	6.50037	27.80286
36.34054	6.84816	86.67361	6.47822	28.14043
36.78919	7.09401	86.55161	6.35438	28.46438
37.23784	7.18028	86.60589	6.21382	28.52171
37.68649	7.35945	86.63123	6.00933	28.54322
38.13514	7.56686	86.67418	5.75896	28.57451
38.58378	7.76365	86.68679	5.54956	28.86598
39.03243	7.97175	86.59278	5.43547	29.03783
39.48108	8.06210	86.62985	5.30805	29.20906
39.92973	8.06393	86.64948	5.28659	29.42367
40.37838	8.08165	86.75122	5.16714	29.64366
40.82703	8.09044	86.73680	5.17276	29.86303
41.27568	8.07088	86.74659	5.18253	30.18678
41.72432	7.88481	86.96987	5.14531	30.56591
42.17297	7.87090	87.03686	5.09224	31.01442
42.62162	7.77076	87.21620	5.01305	31.48831
43.07027	7.64930	87.47111	4.87959	31.74558
43.51892	7.55360	87.83035	4.61605	32.18723
43.96757	7.45808	88.16782	4.37410	32.28926
44.41622	7.27789	88.56654	4.15557	32.72267
44.86486	6.86729	89.18050	3.95221	32.82344
45.31351	6.30120	89.90582	3.79298	32.84313
45.76216	5.79304	90.57334	3.63362	32.82431
46.21081	5.52981	91.00950	3.46069	32.83611
46.65946	5.25951	91.41558	3.32491	32.82342
47.10811	4.98470	91.80524	3.21006	32.99421
47.55676	4.77651	92.16404	3.05945	30.36718
48.00541	4.66049	92.39615	2.94336	28.49063
48.45405	4.49973	92.54822	2.95205	28.13346
48.90270	4.37730	92.66135	2.96135	27.44767
49.35135	4.14184	92.88397	2.97419	26.85926
49.80000	3.80131	93.02434	3.17435	25.88523
50.24865	3.61880	93.00735	3.37385	25.01358
50.69730	3.37582	93.06965	3.55453	23.81331
51.14595	3.11357	93.15191	3.73452	22.26842
51.59459	2.89785	93.19011	3.91204	21.33891
52.04324	2.71401	93.24393	4.04206	20.57878
52.49189	2.40344	93.53486	4.06170	20.05503
52.94054	2.12416	93.79574	4.08011	19.01897
53.38919	2.09987	93.81376	4.08637	17.81867
53.83784	2.10208	93.80727	4.09066	17.15006
54.28649	2.10358	93.80283	4.09359	16.97883
54.73514	1.97997	93.92127	4.09875	16.72198
55.18378	1.79092	94.10242	4.10666	16.29151
55.63243	1.78763	94.11242	4.09995	15.83442
56.08108	1.78221	94.07177	4.14602	15.52071
56.52973	1.77749	94.00063	4.22188	15.31938
56.97838	1.88415	93.87863	4.23722	15.20343
57.42703	2.07959	93.70204	4.21838	15.11886
57.87568	2.07603	93.72327	4.20070	15.03267
58.32432	2.14763	93.98757	3.86479	14.94686
58.77297	2.33319	94.01556	3.65125	14.75343
59.22162	2.60482	93.96028	3.43489	14.47138
59.67027	2.99649	93.78662	3.21689	14.08071
60.11892	2.99417	93.95406	3.05176	13.56642
60.56757	2.99137	94.10586	2.90277	13.00651
61.01622	3.00314	94.21494	2.78191	12.39498
61.46486	3.22390	94.07878	2.69732	11.98383
61.91351	3.27560	94.10086	2.62353	11.67606
62.36216	3.43458	93.95343	2.61200	11.44367
62.81081	3.67960	93.72219	2.59821	11.20966
63.25946	4.02719	93.39108	2.58173	10.97603
63.70811	4.27162	93.25333	2.47505	10.72178
64.15676	4.46007	93.25084	2.28909	10.46491
64.60541	4.65309	93.30949	2.03742	10.16142
65.05405	4.92241	93.29138	1.78621	9.87531
65.50270	5.20389	93.11260	1.68352	9.67058
65.95135	5.49124	92.88383	1.62493	9.43623
66.40000	5.77718	92.65618	1.56664	9.17926
66.84865	6.06304	92.44971	1.48725	8.92267
67.29730	6.39299	92.20478	1.40223	8.73946
67.74595	6.73987	91.87807	1.38206	8.56863
68.19459	7.15611	91.50650	1.33739	8.32418
68.64324	7.34763	91.39694	1.25543	7.85311
69.09189	7.48728	91.29906	1.21366	7.45142
69.54054	7.68019	91.10867	1.21113	7.10111
69.98919	7.76798	91.02416	1.20786	6.71618
70.43784	7.75305	91.04141	1.20554	6.30363
70.88649	7.73802	90.95737	1.30461	6.13146
71.33514	7.73163	90.90798	1.36039	5.88667
71.78378	7.71336	90.82710	1.45954	5.57926
72.23243	7.70085	90.78662	1.51253	5.38223
72.68108	7.69442	90.79431	1.51127	5.23858
73.12973	7.68800	90.80198	1.51001	5.09731
73.57838	7.67822	90.81370	1.50809	4.98242
74.02703	7.66800	90.82592	1.50608	4.67791
74.47568	7.70378	90.79289	1.50333	4.52878
74.92432	7.89482	90.60677	1.49841	4.43403
75.37297	7.90662	90.59670	1.49668	4.44266
75.82162	8.16304	90.35855	1.47841	4.44367
76.27027	8.15961	90.41464	1.42575	4.58106
76.71892	8.15618	90.47068	1.37314	3.68183
77.16757	8.14150	90.52309	1.33541	3.35798
77.61622	8.07558	90.58806	1.33637	3.13451
78.06486	8.00956	90.65311	1.33733	2.96342
78.51351	7.94345	90.71827	1.33829	2.85871
78.96216	7.86384	90.79672	1.33944	2.48938
79.41081	7.76133	90.99299	1.24568	1.99343
79.85946	7.66436	91.14462	1.19102	1.89086
80.30811	7.53169	91.27550	1.19281	1.82567
80.75676	7.40244	91.40220	1.19535	1.91886
81.20541	7.41020	91.39256	1.19724	2.09943
81.65405	7.41020	91.39256	1.19724	2.12538
82.10270	7.41020	91.39256	1.19724	1.94377
82.55135	7.41020	91.39256	1.19724	1.99742
83.00000	7.41020	91.39256	1.19724	2.08351

==> data/mesentry_phantom_tau2.txt <==
0.00000	33.33333	33.33333	33.33333	42.46546
0.35821	33.44598	32.86783	33.68619	42.62763
0.71642	33.72849	32.40344	33.86806	42.62432
1.07463	33.81759	32.09638	34.08604	42.63341
1.43284	34.41814	31.31034	34.27151	42.62742
1.79104	34.59024	30.72716	34.68260	42.62421
2.14925	35.03836	30.03056	34.93108	42.62718
2.50746	36.04166	28.46266	35.49568	42.78963
2.86567	36.83245	27.57228	35.59526	42.78246
3.22388	37.62814	26.73503	35.63683	42.77227
3.58209	38.76761	26.14052	35.09186	42.76736
3.94030	39.52985	25.56742	34.90273	42.62723
4.29851	41.06426	25.57971	33.35603	42.62588
4.65672	42.38745	25.14198	32.47057	42.62731
5.01493	43.31767	24.79483	31.88750	42.62242
5.37313	48.28721	26.36646	25.34633	42.62791
5.73134	49.43693	25.86192	24.70115	42.46578
6.08955	50.59315	25.34352	24.06332	42.30203
6.44776	51.97572	24.37706	23.64722	42.30766
6.80597	53.38671	23.54547	23.06783	42.28067
7.16418	54.94394	22.59807	22.45800	42.16706
7.52239	56.10317	21.98201	21.91482	42.07683
7.88060	57.41461	21.10781	21.47758	41.99298
8.23881	58.77915	20.33355	20.88730	41.97851
8.59701	60.30860	19.67753	20.01387	41.73042
8.95522	62.85366	19.13917	18.00717	41.50571
9.31343	65.57748	18.87757	15.54495	41.38638
9.67164	68.30565	18.75231	12.94205	41.24643
10.02985	70.96698	18.40097	10.63204	41.16686
10.38806	72.26499	17.89487	9.84014	41.16667
10.74627	73.84059	17.26121	8.89820	41.16686
11.10448	75.56504	16.46472	7.97024	40.46643
11.46269	77.39636	15.88151	6.72213	40.35438
11.82090	78.86711	15.26038	5.87251	40.35471
12.17910	80.20585	14.82579	4.96836	40.35442
12.53731	81.42490	14.42529	4.14981	40.35451
12.89552	82.42284	14.06787	3.50929	40.35498
13.25373	83.43824	13.68661	2.87515	40.64083
13.61194	84.25375	13.22763	2.51862	40.90906
13.97015	85.01189	12.67765	2.31046	41.07767
14.32836	85.32070	12.28668	2.39262	41.16666
14.68657	85.36049	11.77267	2.86684	41.32803
15.04478	85.41563	11.19143	3.39294	41.39078
15.40299	85.39557	10.64966	3.95477	41.78191
15.76119	85.22026	10.10138	4.67835	41.81542
16.11940	84.80039	9.69690	5.50272	41.81531
16.47761	84.44854	9.47418	6.07728	41.97858
16.83582	82.95056	10.01108	7.03836	41.97823
17.19403	81.83184	10.22296	7.94520	41.97826
17.55224	78.31780	11.72391	9.95829	41.97867
17.91045	76.43529	12.10916	11.45555	41.97846
18.26866	74.23628	12.44989	13.31384	41.97863
18.62687	72.09240	12.08977	15.81783	41.91551
18.98507	70.44990	12.15424	17.39586	41.97811
19.34328	69.79368	12.28213	17.92418	41.97542
19.70149	69.22827	12.22631	18.54542	41.81511
20.05970	68.53291	12.27946	19.18764	41.81518
20.41791	67.70213	12.47006	19.82781	41.82563
20.77612	66.53419	12.94116	20.52465	41.86846
21.13433	65.43483	13.50435	21.06082	42.70567
21.49254	64.16469	14.30437	21.53094	42.56526
21.85075	62.69858	15.30961	21.99181	42.46523
22.20896	60.84065	16.80895	22.35040	42.46558
22.56716	59.06084	18.31278	22.62638	42.49531
22.92537	56.97706	19.96199	23.06095	42.66142
23.28358	54.74210	21.70829	23.54961	42.76591
23.64179	53.38000	23.33000	23.29000	43.33678
24.00000	51.99475	25.17963	22.82562	43.92503
24.35821	50.41901	27.23022	22.35076	44.60566
24.71642	48.39481	29.62775	21.97744	45.42767
25.07463	46.92011	31.07513	22.00477	45.98806
25.43284	45.65546	32.67032	21.67422	46.93683
25.79104	43.84773	34.70424	21.44803	47.89298
26.14925	42.47355	36.29420	21.23225	48.94151
26.50746	35.42480	41.40520	23.17000	49.36742
26.86567	31.27401	45.24620	23.47978	49.25171
27.22388	26.91402	48.67116	24.41482	48.63238
27.58209	23.86551	51.48165	24.65285	47.94543
27.94030	22.16676	53.14089	24.69235	47.37886
28.29851	20.90932	55.02457	24.06611	47.02767
28.65672	19.72366	56.70412	23.57222	46.44986
29.01493	19.13082	57.80011	23.06907	45.94443
29.37313	18.38486	59.05594	22.55919	45.52938
29.73134	18.15213	60.11971	21.72816	45.29071
30.08955	18.17116	60.65461	21.17423	45.08742
30.44776	18.18160	61.16158	20.65683	44.84451
30.80597	18.11590	61.30755	20.57655	43.81698
31.16418	18.03183	61.48710	20.48107	42.54783
31.52239	18.14788	61.07845	20.77367	42.37206
31.88060	18.09536	60.60444	21.30019	41.97867
32.23881	18.00916	60.79212	21.19872	41.83866
32.59701	17.92824	60.96828	21.10348	40.70403
32.95522	17.84806	61.14286	21.00909	39.91878
33.31343	17.68375	61.02314	21.29311	39.50091
33.67164	17.42363	61.33036	21.24601	39.10742
34.02985	16.68296	61.71194	21.60510	38.72431
34.38806	15.87786	62.35187	21.77027	38.55558
34.74627	15.51928	62.71879	21.76194	38.36823
35.10448	15.13138	62.86040	22.00822	38.46626
35.46269	14.40031	63.02212	22.57757	38.55867
35.82090	13.77976	63.04471	23.17553	38.75146
36.17910	13.29503	62.33209	24.37288	38.91163
36.53731	12.80670	62.09446	25.09884	38.97818
36.89552	12.45296	61.41987	26.12717	39.04511
37.25373	12.21737	60.87963	26.90299	39.15142
37.61194	12.13130	61.15523	26.71346	39.21811
37.97015	12.33991	61.18259	26.47751	39.21818
38.32836	12.51186	61.15578	26.33236	39.13763
38.68657	12.50583	61.57302	25.92114	39.05346
39.04478	12.48558	62.07936	25.43506	38.95767
39.40299	12.47494	62.64189	24.88317	38.86026
39.76119	12.35748	63.28127	24.36124	38.76423
40.11940	12.16219	64.01775	23.82006	38.70258
40.47761	11.99962	64.77562	23.22476	38.56931
40.83582	12.00937	65.36882	22.62181	38.56942
41.19403	11.84800	66.11684	22.03516	38.56991
41.55224	11.58353	66.79904	21.61743	38.08278
41.91045	11.28707	67.86634	20.84659	37.59903
42.26866	10.91068	68.69270	20.39663	37.15066
42.62687	10.58764	69.43025	19.98212	36.47867
42.98507	10.40171	70.27527	19.32303	35.90106
43.34328	10.34043	70.79108	18.86849	34.82183
43.70149	10.29036	71.37355	18.33609	33.82798
44.05970	10.25770	72.06930	17.67300	33.16851
44.41791	10.25675	72.95832	16.78494	32.64242
44.77612	10.27086	73.67441	16.05472	31.35571
45.13433	10.39232	74.25852	15.34916	30.90638
45.49254	10.56791	74.57001	14.86208	30.53743
45.85075	10.77402	75.06252	14.16346	30.20086
46.20896	10.97251	75.38634	13.64115	29.73167
46.56716	11.09360	75.81420	13.09220	29.22686
46.92537	11.05209	76.42771	12.52020	28.57743
47.28358	11.31014	76.84759	11.84227	28.05438
47.64179	11.54492	77.43417	11.02090	27.49671
48.00000	11.70937	77.93464	10.35599	26.39442
48.35821	11.83870	78.48405	9.67725	25.68451
48.71642	11.93555	79.07199	8.99246	24.37398
49.07463	12.04484	79.61774	8.33742	23.39983
49.43284	12.16153	80.13317	7.70530	22.72606
49.79104	12.12912	80.67754	7.19334	21.82967
50.14925	12.09860	81.16649	6.73492	20.40566
50.50746	12.24096	81.59604	6.16300	19.73103
50.86567	12.34252	81.97268	5.68481	19.31778
51.22388	12.38532	82.11080	5.50388	18.49391
51.58209	12.46847	82.27983	5.25169	18.13642
51.94030	12.54603	82.41199	5.04197	17.08131
52.29851	12.99904	82.38934	4.61163	16.36458
52.65672	12.80613	82.98473	4.20913	15.84323
53.01493	12.58327	83.28085	4.13588	15.39826
53.37313	12.41151	83.54647	4.04202	14.83067
53.73134	12.25058	84.07583	3.67359	14.37746
54.08955	12.19323	84.37115	3.43563	14.32994
54.44776	12.14587	84.72975	3.12438	14.28118
54.80597	12.09532	85.12175	2.78293	14.23311
55.16418	11.99438	85.31483	2.69079	14.18542
55.52239	11.90904	85.41931	2.67165	14.13711
55.88060	11.82945	85.51676	2.65379	14.08918
56.23881	11.75092	85.61290	2.63618	14.05763
56.59701	11.73221	85.63581	2.63198	14.05746
56.95522	11.71372	85.76562	2.52066	14.07767
57.31343	11.70653	85.97263	2.32084	14.12526
57.67164	11.68445	85.99909	2.31647	14.17323
58.02985	11.66245	86.02544	2.31210	14.22458
58.38806	11.64054	86.05170	2.30776	14.33731
58.74627	11.62440	86.21890	2.15671	14.42242
59.10448	11.42552	86.57256	2.00191	14.48991
59.46269	11.21949	86.78135	1.99916	14.54478
59.82090	11.18280	86.82458	1.99262	14.52703
60.17910	11.12637	86.71172	2.16191	14.48266
60.53731	10.74371	86.98242	2.27387	14.39767
60.89552	10.64144	87.09599	2.26256	14.10806
61.25373	10.50641	87.23855	2.25504	13.77183
61.61194	10.25969	87.49548	2.24483	13.50298
61.97015	9.96096	87.80795	2.23109	13.33451
62.32836	9.66414	87.99583	2.34002	13.24542
62.68657	9.54173	87.97437	2.48390	13.20571
63.04478	9.28240	88.25086	2.46673	13.22538
63.40299	9.04779	88.49223	2.45998	13.29543
63.76119	8.73992	88.81431	2.44576	13.22862
64.11940	8.64314	88.92491	2.43195	13.24567
64.47761	8.57568	89.01135	2.41296	13.38586
64.83582	8.50702	89.01970	2.47328	13.58743
65.19403	8.33708	89.01455	2.64837	13.87438
65.55224	8.06240	89.29323	2.64437	14.27371
65.91045	8.00441	89.36618	2.62941	14.44142
66.26866	7.74591	89.52068	2.73341	14.52451
66.62687	7.61914	89.49382	2.88705	14.44498
66.98507	7.49128	89.63418	2.87454	14.23483
67.34328	7.33851	89.78950	2.87200	13.89006
67.70149	7.21951	89.91207	2.86842	13.22867
68.05970	7.19617	89.94468	2.85914	13.05466
68.41791	7.17104	89.97981	2.84916	12.71703
68.77612	7.00925	90.14505	2.84570	12.19278
69.13433	6.83070	90.32259	2.84671	11.65491
69.49254	6.49120	90.65815	2.85066	11.22042
69.85075	6.35101	90.80292	2.84607	10.79331
70.20896	6.11951	91.03468	2.84581	10.25258
70.56716	6.10670	91.05345	2.83985	9.60923
70.92537	6.08316	91.08793	2.82891	9.28726
71.28358	5.92393	91.26762	2.80844	9.13267
71.64179	5.70465	91.59399	2.70136	8.99746
72.00000	5.53007	91.87721	2.59273	8.86363
72.35821	5.39039	92.04830	2.56131	8.77818
72.71642	5.37134	92.07639	2.55226	8.70011
73.07463	5.27323	92.18053	2.54624	8.73342
73.43284	5.02755	92.42989	2.54256	8.79011
73.79104	4.98981	92.47682	2.53337	8.84618
74.14925	4.89051	92.58360	2.52589	8.60263
74.50746	4.70350	92.77578	2.52071	8.52146
74.86567	4.48272	93.00273	2.51455	8.24167
75.22388	4.26382	93.22779	2.50839	7.91526
75.58209	4.24536	93.25711	2.49753	7.49423
75.94030	4.11465	93.39540	2.48995	7.13358
76.29851	3.92934	93.58733	2.48333	6.86331
76.65672	3.87053	93.65616	2.47331	6.59442
77.01493	3.85199	93.68654	2.46147	6.42891
77.37313	3.52696	94.00665	2.46639	6.24678
77.73134	3.23144	94.29747	2.47110	5.90903
78.08955	3.19775	94.33314	2.46911	5.63366
78.44776	3.13034	94.40234	2.46732	5.76867
78.80597	2.99169	94.54104	2.46727	5.90306
79.16418	2.86090	94.67322	2.46588	6.10283
79.52239	2.85405	94.68597	2.45998	6.35798
79.88060	2.85111	94.69146	2.45743	6.42851
80.23881	2.85111	94.69146	2.45743	6.32842
80.59701	2.77652	94.76310	2.46038	6.28271
80.95522	2.53372	94.99505	2.47123	6.16538
81.31343	2.54030	94.98207	2.47764	6.00843
81.67164	2.54742	94.96800	2.48458	5.77786
82.02985	2.54839	94.96608	2.48553	5.60967
82.38806	2.54839	94.96608	2.48553	5.44586
82.74627	2.54839	94.96608	2.48553	5.33343
83.10448	2.54839	94.96608	2.48553	4.91638
83.46269	2.54810	94.96665	2.48525	4.72971
83.82090	2.54334	94.97604	2.48061	4.60542
84.17910	2.53714	94.98829	2.47456	4.42251
84.53731	2.53008	95.00225	2.46767	4.19798
84.89552	2.52551	95.01128	2.46321	3.93783
85.25373	2.52270	95.04437	2.43294	3.83006
85.61194	2.51646	95.16309	2.32045	3.69567
85.97015	2.50871	95.28413	2.20716	3.35866
86.32836	2.50169	95.31249	2.18582	3.10203
86.68657	2.49482	95.32536	2.17982	2.85678
87.04478	2.48800	95.33815	2.17385	2.85691
87.40299	2.48341	95.34675	2.16984	2.82642
87.76119	2.47907	95.36195	2.15899	2.75631
88.11940	2.47787	95.49522	2.02691	2.70958
88.47761	2.47683	95.61072	1.91246	2.53223
88.83582	2.47297	95.61754	1.90948	2.32826
89.19403	2.46914	95.62435	1.90652	2.11367
89.55224	2.46566	95.63051	1.90383	1.95546
89.91045	2.46232	95.63643	1.90125	1.93363
90.26866	2.40479	95.69548	1.89974	1.90318
90.62687	2.23703	95.86260	1.90037	1.89311
90.98507	2.14172	95.95401	1.90427	1.88342
91.34328	2.14463	95.94851	1.90686	1.86311
91.70149	2.14662	95.94550	1.90787	1.84718
92.05970	2.15082	96.04235	1.80683	1.77963
92.41791	2.15504	96.13957	1.70539	1.71046
92.77612	2.15789	96.17591	1.66620	1.62667
93.13433	2.16033	96.19328	1.64639	1.55826
93.49254	2.16475	96.31731	1.51794	1.55823
93.85075	2.11257	96.46699	1.42044	1.65858
94.20896	1.88888	96.68744	1.42368	1.81831
94.56716	1.84465	96.73103	1.42433	1.95842
94.92537	1.84465	96.73103	1.42433	2.05891
95.28358	1.84465	96.73103	1.42433	1.95878
95.64179	1.84465	96.73103	1.42433	1.88003
96.00000	1.84465	96.73103	1.42433	1.89666

==> data/mesentry_pig_tau0.txt <==
0.00000	33.33333	33.33333	33.33333	43.75110
0.52439	34.32522	33.27644	32.39834	44.06779
1.04878	35.18948	33.06200	31.74852	44.47886
1.57317	36.05258	32.86000	31.08742	44.77831
2.09756	38.02104	30.68483	31.29413	44.74314
2.62195	41.57675	27.31471	31.10854	44.96535
3.14634	46.04224	24.20817	29.74959	45.14094
3.67073	48.87116	23.20917	27.91967	45.39491
4.19512	51.78155	22.55366	25.66479	45.64726
4.71951	54.86262	21.77892	23.35846	45.98199
5.24390	57.28344	20.89830	21.81826	46.34310
5.76829	59.65628	20.01212	20.33159	46.74659
6.29268	61.23980	19.63000	19.13020	46.83446
6.81707	62.75882	19.55571	17.68547	46.83471
7.34146	64.24287	19.40502	16.35211	46.84524
7.86585	65.52891	19.06530	15.40580	46.87472
8.39024	66.30057	18.83401	14.86542	46.85674
8.91463	66.77474	18.72654	14.49872	46.89351
9.43902	67.01034	18.80071	14.18895	47.02166
9.96341	67.05328	19.10084	13.84588	46.91519
10.48780	67.26635	19.20701	13.52664	46.66210
11.01220	67.85363	18.87121	13.27516	46.06539
11.53659	68.64392	18.18442	13.17166	45.68506
12.06098	70.09074	17.34529	12.56398	45.40311
12.58537	71.69597	16.71613	11.58790	45.33954
13.10976	72.85442	16.33416	10.81142	45.34315
13.63415	73.94607	15.98441	10.06951	45.20554
14.15854	75.04030	15.58008	9.37962	44.91511
14.68293	76.17835	15.18569	8.63596	44.50506
15.20732	77.36238	14.76358	7.87404	44.21839
15.73171	78.39885	14.26711	7.33404	44.43510
16.25610	79.50602	13.74492	6.74906	44.70619
16.78049	80.80021	13.23422	5.96557	44.97866
17.30488	81.42481	12.78154	5.79365	45.24951
17.82927	82.35077	12.08100	5.56822	45.55174
18.35366	83.30126	11.30530	5.39344	45.86835
18.87805	84.15743	10.59438	5.24819	45.90034
19.40244	84.74634	10.11315	5.14051	45.86771
19.92683	84.95431	9.52493	5.52077	45.61346
20.45122	85.05870	8.83856	6.10273	45.46759
20.97561	84.92277	8.22018	6.85705	45.37610
21.50000	85.33327	7.77154	6.89519	45.28699
22.02439	85.82714	7.32078	6.85208	45.19526
22.54878	86.62682	6.53908	6.83410	45.18629
23.07317	87.23083	5.94506	6.82411	45.19594
23.59756	87.41443	5.80390	6.78166	45.18065
24.12195	87.50837	5.76059	6.73105	45.15214
24.64634	87.53139	5.79515	6.67346	45.15761
25.17073	87.47618	5.89667	6.62716	44.90986
25.69512	87.41495	5.99426	6.59079	44.50279
26.21951	87.37277	6.08579	6.54144	44.23010
26.74390	87.39001	6.11223	6.49776	43.96379
27.26829	87.49712	6.04102	6.46185	43.71086
27.79268	87.56860	5.95896	6.47244	43.65731
28.31707	87.58117	5.85560	6.56323	43.64314
28.84146	87.47955	5.61074	6.90972	43.09635
29.36585	87.50944	5.29295	7.19762	42.56394
29.89024	87.41427	5.17135	7.41438	41.92991
30.41463	87.30625	5.18018	7.51357	41.72926
30.93902	87.16670	5.38382	7.44948	41.67499
31.46341	86.90735	5.67219	7.42046	41.60110
31.98780	86.73426	5.95460	7.31114	41.73259
32.51220	86.82704	6.11596	7.05700	41.89146
33.03659	86.93326	6.20983	6.85691	41.97571
33.56098	87.08515	6.29908	6.61577	41.90534
34.08537	87.13746	6.46716	6.39537	41.64435
34.60976	87.23460	6.55180	6.21360	42.31874
35.13415	87.28689	6.67590	6.03722	42.49251
35.65854	87.25715	6.87269	5.87016	42.81866
36.18293	87.31563	6.97691	5.70746	43.00019
36.70732	87.39805	7.06999	5.53196	43.21910
37.23171	87.42729	7.15985	5.41286	43.21739
37.75610	87.79013	6.98391	5.22596	43.09606
38.28049	88.51965	6.32940	5.15096	43.16311
38.80488	89.18161	5.75921	5.05918	43.25354
39.32927	90.05719	5.26009	4.68272	43.38935
39.85366	90.80241	4.88422	4.31337	43.65785
40.37805	91.48167	4.54905	3.96929	43.69611
40.90244	92.06359	4.29716	3.63925	43.82306
41.42683	92.58559	4.12243	3.29198	43.84439
41.95122	92.86285	3.88220	3.25495	44.13510
42.47561	92.90764	3.70888	3.38348	44.30419
43.00000	92.84803	3.64665	3.50532	44.48566
43.52439	92.84873	3.53750	3.61377	44.64351
44.04878	92.85582	3.42818	3.71600	44.77074
44.57317	92.79669	3.38210	3.82121	45.15735
45.09756	92.73823	3.33931	3.92246	45.24734
45.62195	92.75663	3.28809	3.95528	45.33871
46.14634	92.77010	3.24416	3.98574	45.37446
46.67073	92.78153	3.20680	4.01167	45.32559
47.19512	92.77328	3.18085	4.04587	45.39110
47.71951	92.82746	3.15700	4.01553	45.52699
48.24390	92.88123	3.13334	3.98543	45.57526
48.76829	92.93158	3.11118	3.95724	45.55991
49.29268	92.98234	3.08883	3.92882	45.27674
49.81707	93.02825	3.06863	3.90312	44.96035
50.34146	93.10248	3.01704	3.88048	44.70614
50.86585	93.20513	2.93277	3.86210	44.59131
51.39024	93.30575	2.84399	3.85026	44.26586
51.91463	93.41071	2.74839	3.84090	43.89079
52.43902	93.53024	2.63781	3.83195	43.88510
52.96341	93.59337	2.52728	3.87935	43.87479
53.48780	93.58618	2.43514	3.97868	43.84486
54.01220	93.60564	2.33547	4.05889	43.82631
54.53659	93.59774	2.22012	4.18214	43.50914
55.06098	93.57995	2.10221	4.31784	43.33135
55.58537	93.42580	1.98449	4.58971	43.30694
56.10976	93.31895	1.84270	4.83835	43.51791
56.63415	93.14593	1.82084	5.03324	43.72826
57.15854	93.14794	1.71713	5.13493	43.98899
57.68293	93.33973	1.71144	4.94883	44.21810
58.20732	93.68535	1.63420	4.68045	44.04159
58.73171	93.99439	1.59559	4.41001	43.86046
59.25610	94.27648	1.59266	4.13087	43.84637
59.78049	94.52886	1.58904	3.88210	43.82434
60.30488	94.70358	1.58173	3.71469	43.84435
60.82927	94.91063	1.57538	3.51399	43.81454
61.35366	95.11229	1.56935	3.31837	43.85451
61.87805	95.32214	1.56522	3.11264	43.91597
62.40244	95.46320	1.56062	2.97618	43.99419
62.92683	95.65636	1.55777	2.78587	44.12910
63.45122	95.75960	1.56057	2.67983	44.31039
63.97561	95.73180	1.57080	2.69740	44.40506
64.50000	95.70911	1.57916	2.71174	44.40511
65.02439	95.69442	1.58456	2.72102	44.01954
65.54878	95.77456	1.53377	2.69167	43.91335
66.07317	95.91741	1.47451	2.60808	43.84454
66.59756	96.05758	1.47642	2.46600	43.84411
67.12195	96.30626	1.37834	2.31540	43.84866
67.64634	96.49859	1.35838	2.14304	43.91639
68.17073	96.72717	1.27992	1.99290	44.09710
68.69512	96.89970	1.24002	1.86028	44.19519
69.21951	97.02004	1.25266	1.72730	43.71866
69.74390	97.14145	1.22584	1.63271	43.29551
70.26829	97.31812	1.15035	1.53153	43.09674
70.79268	97.46900	1.09234	1.43866	42.84635
71.31707	97.53243	1.03197	1.43561	42.43234
71.84146	97.54352	1.02467	1.43181	42.16271
72.36585	97.59466	0.97672	1.42862	42.16246
72.89024	97.67646	0.90018	1.42336	42.16259
73.41463	97.70039	0.88269	1.41692	42.19210
73.93902	97.84526	0.77565	1.37909	42.35099
74.46341	97.91844	0.77252	1.30904	42.47626
74.98780	97.96406	0.76857	1.26737	42.70491
75.51220	97.97273	0.76530	1.26198	43.09694
76.03659	97.98132	0.76205	1.25663	43.25735
76.56098	97.99011	0.75874	1.25116	43.46914
77.08537	97.96295	0.75481	1.28224	43.47031
77.60976	97.88324	0.75042	1.36634	43.47086
78.13415	97.85467	0.74596	1.39938	43.47607
78.65854	97.78188	0.74121	1.47690	43.47010
79.18293	97.79244	0.73769	1.46987	43.33379
79.70732	97.75578	0.73468	1.50954	43.28386
80.23171	97.68926	0.73308	1.57766	43.28331
80.75610	97.68141	0.73273	1.58586	43.15314
81.28049	97.68455	0.73174	1.58371	42.86435
81.80488	97.73906	0.68083	1.58010	42.72794
82.32927	97.80491	0.61820	1.57689	42.72391
82.85366	97.82879	0.61835	1.55286	42.72872
83.37805	98.03972	0.54636	1.41392	42.72799
83.90244	98.15896	0.50964	1.33140	42.90910
84.42683	98.23495	0.43263	1.33243	43.17459
84.95122	98.30477	0.39944	1.29579	43.42246
85.47561	98.41332	0.37777	1.20892	43.63371
86.00000	98.50094	0.28906	1.20999	43.79734

==> data/mesentry_pig_tau1.txt <==
0.00000	33.33333	33.33333	33.33333	36.75166
0.75694	32.32002	35.55244	32.12754	36.48087
1.51389	31.18266	38.35359	30.46374	36.20946
2.27083	29.67044	45.77716	24.55241	35.90143
3.02778	29.07925	49.93801	20.98275	35.54078
3.78472	28.78286	54.08648	17.13066	35.14051
4.54167	27.54142	57.57704	14.88154	34.76262
5.29861	26.84722	60.68431	12.46847	34.25811
6.05556	25.60829	63.69845	10.69326	33.84198
6.81250	23.01718	68.99329	7.98953	33.39023
7.56944	20.69860	72.73713	6.56427	32.87786
8.32639	18.17703	76.17418	5.64879	32.55287
9.08333	16.14990	78.57278	5.27732	32.85126
9.84028	14.07016	80.68435	5.24549	33.00203
10.59722	11.79317	83.01344	5.19338	33.09218
11.35417	9.52312	85.32020	5.15668	33.18271
12.11111	7.13482	87.68211	5.18307	33.29362
12.86806	5.14437	89.72460	5.13103	33.39263
13.62500	4.42974	90.73717	4.83310	33.38758
14.38194	4.25273	91.37050	4.37677	33.38563
15.13889	4.17797	91.96056	3.86147	33.37606
15.89583	4.16039	92.60587	3.23374	33.84487
16.65278	4.14292	92.97400	2.88308	34.28706
17.40972	3.94812	93.24801	2.80387	34.78663
18.16667	3.86105	93.41784	2.72110	35.32858
18.92361	3.72141	93.58044	2.69815	35.61091
19.68056	3.51252	93.75867	2.72881	35.85162
20.43750	3.27013	93.97183	2.75804	36.08171
21.19444	2.96730	94.24021	2.79250	36.49218
21.95139	2.81034	94.34351	2.84616	36.76703
22.70833	2.58327	94.48158	2.93515	37.17326
23.46528	2.34381	94.88023	2.77595	37.35387
24.22222	2.23337	95.24352	2.52311	37.53652
24.97917	2.15155	95.56223	2.28621	37.96023
25.73611	2.13828	95.76803	2.09369	38.50298
26.49306	2.12613	95.90952	1.96435	39.18311
27.25000	2.11265	96.01818	1.86917	39.78362
28.00694	2.15295	96.04090	1.80615	40.38751
28.76389	2.25482	95.94148	1.80370	40.37478
29.52083	2.26151	95.93667	1.80182	40.38943
30.27778	2.44756	95.75579	1.79664	40.56946
31.03472	2.53115	95.67420	1.79465	40.66087
31.79167	2.54941	95.55029	1.90030	40.46566
32.54861	2.65777	95.44404	1.89819	39.83183
33.30556	2.66808	95.42806	1.90386	39.24238
34.06250	2.67335	95.37250	1.95414	38.77531
34.81944	2.67578	95.32174	2.00248	38.44062
35.57639	2.61921	95.36341	2.01739	37.64731
36.33333	2.54429	95.43439	2.02132	37.11638
37.09028	2.40762	95.56822	2.02416	36.66583
37.84722	2.40321	95.57255	2.02425	36.25366
38.60417	2.30066	95.67296	2.02638	35.91687
39.36111	2.19925	95.77546	2.02529	35.62146
40.11806	2.10857	95.82050	2.07094	35.21043
40.87500	2.09946	95.71423	2.18631	34.80478
41.63194	2.09220	95.54052	2.36727	34.51151
42.38889	2.08182	95.46504	2.45314	34.14662
43.14583	2.07446	95.42193	2.50361	34.15911
43.90278	2.06776	95.34642	2.58582	34.51198
44.65972	2.06408	95.25175	2.68417	34.89523
45.41667	2.06800	95.16810	2.76390	35.64386
46.17361	2.02939	95.14297	2.82764	35.97787
46.93056	1.96499	95.19160	2.84342	36.65726
47.68750	1.93663	95.21592	2.84745	36.86403
48.44444	1.93714	95.24141	2.82145	38.33718
49.20139	1.89446	95.33329	2.77225	38.71071
49.95833	1.80046	95.45868	2.74086	38.38962
50.71528	1.78809	95.48088	2.73103	37.84891
51.47222	1.74045	95.53643	2.72311	37.40158
52.22917	1.63769	95.64535	2.71696	37.04563
52.98611	1.63451	95.65382	2.71167	36.50406
53.74306	1.63586	95.73304	2.63109	35.93787
54.50000	1.63754	95.83146	2.53099	34.58106
55.25694	1.63996	95.89552	2.46452	33.90063
56.01389	1.64220	95.94882	2.40897	33.15358
56.77083	1.64481	96.02348	2.33171	32.18091
57.52778	1.64688	96.13677	2.21635	31.30062
58.28472	1.64916	96.26948	2.08137	30.49771
59.04167	1.65144	96.40255	1.94601	29.27518
59.79861	1.56542	96.58540	1.84918	28.01203
60.55556	1.51379	96.70409	1.78212	26.70526
61.31250	1.51537	96.80477	1.67986	25.76987
62.06944	1.51220	96.81479	1.67300	24.54986
62.82639	1.51175	96.81576	1.67250	23.14823
63.58333	1.48364	96.84339	1.67298	22.19698
64.34028	1.26597	97.10756	1.62646	21.38611
65.09722	1.16617	97.30552	1.52831	21.03062
65.85417	1.08952	97.51831	1.39217	20.55051
66.61111	1.02097	97.61699	1.36204	20.39878
67.36806	0.95198	97.68503	1.36299	20.37643
68.12500	0.94975	97.68723	1.36302	20.36846
68.88194	0.90340	97.73294	1.36366	19.95787
69.63889	0.80630	97.82990	1.36380	19.41666
70.39583	0.80521	97.83284	1.36195	18.92683
71.15278	0.75918	97.87853	1.36228	18.47338
71.90972	0.68010	97.95653	1.36337	18.03531
72.66667	0.66223	97.97415	1.36361	17.50062
73.42361	0.66246	98.00730	1.33025	16.98931
74.18056	0.66292	98.07587	1.26121	16.45838
74.93750	0.74895	97.99611	1.25495	16.04783
75.69444	0.84115	98.04552	1.11333	15.53266
76.45139	0.93336	98.02969	1.03695	14.77587
77.20833	1.04060	97.92358	1.03582	13.65146
77.96528	1.09079	97.91929	0.98993	11.88343
78.72222	1.09166	97.99771	0.91063	10.63078
79.47917	1.09242	98.06609	0.84148	10.15151
80.23611	1.09265	98.08597	0.82139	9.91962
80.99306	1.09265	98.08597	0.82139	9.55511
81.75000	1.09265	98.08597	0.82139	8.27198
82.50694	1.09265	98.08597	0.82139	7.10123
83.26389	1.09265	98.08597	0.82139	7.06686
84.02083	1.01853	98.15947	0.82200	7.37387
84.77778	0.95024	98.22719	0.82257	7.50126
85.53472	0.95024	98.22719	0.82257	7.32803
86.29167	0.95024	98.22719	0.82257	7.01518
87.04861	0.94961	98.22836	0.82202	6.80171
87.80556	0.94812	98.23115	0.82073	6.74362
88.56250	0.94792	98.23151	0.82056	6.41891
89.31944	0.94626	98.23463	0.81912	6.04158
90.07639	0.94428	98.23832	0.81740	5.62163
90.83333	0.94241	98.24181	0.81578	5.34706
91.59028	0.94054	98.24529	0.81417	4.90487
92.34722	0.93855	98.24900	0.81245	4.29606
93.10417	0.93745	98.25105	0.81150	3.75463
93.86111	0.93637	98.27973	0.78390	3.44258
94.61806	0.93488	98.32373	0.74139	3.09291
95.37500	0.87818	98.41835	0.70346	2.88262
96.13194	0.81006	98.48599	0.70395	3.03971
96.88889	0.79466	98.50128	0.70406	2.99818
97.64583	0.79466	98.50128	0.70406	2.73103
98.40278	0.79466	98.50128	0.70406	2.63726
99.15972	0.79466	98.50128	0.70406	2.75087
99.91667	0.79466	98.50128	0.70406	2.76386
100.67361	0.79466	98.50128	0.70406	2.75463
101.43056	0.79466	98.50128	0.70406	2.76398
102.18750	0.89428	98.40237	0.70335	2.70211
102.94444	0.93524	98.36170	0.70306	2.62362
103.70139	0.93524	98.36170	0.70306	2.75851
104.45833	0.93506	98.34249	0.72245	2.76378
105.21528	0.93480	98.31544	0.74975	2.62343
105.97222	0.88421	98.33854	0.77725	2.84646
106.72917	0.80472	98.39162	0.80367	2.40387
107.48611	0.79191	98.40017	0.80792	2.50366
108.24306	0.79191	98.40017	0.80792	2.40653
109.00000	0.79191	98.40017	0.80792	2.70338

==> data/pancreas_phantom_tau0.txt <==
0.00000	33.33333	33.33333	33.33333	52.10070
0.32353	34.65131	32.85447	32.49422	52.30167
0.64706	36.58635	32.23706	31.17659	52.50202
0.97059	38.78073	31.92825	29.29103	52.73475
1.29412	40.76623	31.75150	27.48226	53.05586
1.61765	42.89006	30.94546	26.16447	53.18535
1.94118	44.50587	30.16690	25.32723	53.57922
2.26471	45.44569	29.89026	24.66405	54.11547
2.58824	46.55840	29.65678	23.78482	54.42210
2.91176	47.31836	29.62984	23.05180	54.82011
3.23529	47.97256	29.63375	22.39369	55.26750
3.55882	48.64299	29.71568	21.64133	55.76927
3.88235	50.77366	27.91531	21.31103	56.09042
4.20588	52.25834	26.69346	21.04820	56.01695
4.52941	54.19317	24.86489	20.94194	55.86217
4.85294	58.60911	20.23169	21.15920	55.73615
5.17647	60.44036	19.30903	20.25061	55.65982
5.50000	61.99506	18.62678	19.37816	55.57687
5.82353	63.53570	18.29740	18.16690	55.46930
6.14706	65.05264	17.91246	17.03490	55.42111
6.47059	66.49241	17.48684	16.02075	55.27230
6.79412	67.93692	17.05214	15.01094	55.31687
7.11765	69.18092	16.55466	14.26442	55.56882
7.44118	70.28689	15.81205	13.90107	55.98515
7.76471	71.21113	15.28275	13.50612	56.38886
8.08824	72.33080	14.60910	13.06010	56.74595
8.41176	73.21186	14.04109	12.74705	56.74542
8.73529	73.95844	13.53503	12.50653	56.74527
9.05882	74.74170	13.03974	12.21856	56.58150
9.38235	75.71201	12.47951	11.80849	55.97911
9.70588	76.80476	11.72649	11.46875	55.65710
10.02941	77.63627	11.13989	11.22384	55.40447
10.35294	78.50357	10.39000	11.10643	55.20222
10.67647	79.31171	9.67496	11.01334	54.92435
11.00000	80.12428	8.99128	10.88444	54.46486
11.32353	81.09186	8.20722	10.70092	54.10675
11.64706	82.32831	7.15965	10.51204	53.74902
11.97059	83.89162	5.97506	10.13332	53.39167
12.29412	85.95901	4.21737	9.82362	53.03370
12.61765	87.10035	3.54453	9.35512	52.67611
12.94118	88.50265	2.39854	9.09881	52.27690
13.26471	88.69464	2.43831	8.86704	51.88807
13.58824	89.08049	2.47659	8.44292	51.50562
13.91176	89.25017	2.50578	8.24405	51.13655
14.23529	89.43016	2.52524	8.04460	50.68786
14.55882	89.43604	2.53998	8.02398	50.86455
14.88235	89.22594	2.72247	8.05159	51.26362
15.20588	88.96344	2.96179	8.07477	51.64607
15.52941	88.90582	2.97725	8.11693	52.02790
15.85294	88.82480	2.99899	8.17621	52.38411
16.17647	88.71930	3.02731	8.25340	52.71970
16.50000	88.60906	2.93021	8.46073	52.98867
16.82353	88.50358	2.80730	8.68912	53.21802
17.14706	88.57688	2.65527	8.76785	53.30775
17.47059	88.75947	2.45824	8.78229	53.14386
17.79412	88.94026	2.26022	8.79951	53.15435
18.11765	89.20683	2.01499	8.77818	53.14252
18.44118	89.53920	1.70971	8.75108	53.25847
18.76471	89.90271	1.46727	8.63001	53.47110
19.08824	90.03188	1.34909	8.61902	53.68511
19.41176	90.33809	1.25659	8.40531	53.96250
19.73529	90.72425	1.24261	8.03314	53.80927
20.05882	91.02378	1.22812	7.74810	53.28442
20.38235	91.31010	1.21094	7.47895	52.74795
20.70588	91.67456	1.18887	7.13657	52.16186
21.02941	92.02368	1.17449	6.80183	52.80915
21.35294	92.31380	1.15649	6.52971	53.33782
21.67647	92.70915	1.14267	6.14818	53.74087
22.00000	93.04521	1.13434	5.82045	53.96230
22.32353	93.32829	1.12741	5.54430	53.41411
22.64706	93.45178	1.26296	5.28525	52.74430
22.97059	93.71059	1.28666	5.00275	52.07387
23.29412	93.92472	1.28117	4.79410	51.33182
23.61765	94.15378	1.26408	4.58214	50.62515
23.94118	94.51607	1.10392	4.38000	49.99986
24.26471	94.88127	0.94058	4.17815	49.42195
24.58824	95.10610	0.85117	4.04274	48.88542
24.91176	95.31432	0.77034	3.91535	48.34827
25.23529	95.45806	0.75048	3.79146	47.85850
25.55882	95.57152	0.75283	3.67565	47.38211
25.88235	95.63694	0.69690	3.66616	46.91710
26.20588	95.65350	0.63661	3.70989	46.78347
26.52941	95.76203	0.60835	3.62962	46.92322
26.85294	95.76501	0.61114	3.62385	47.56835
27.17647	95.85372	0.62053	3.52575	48.03886
27.50000	95.92301	0.64120	3.43579	48.31375
27.82353	96.00843	0.65602	3.33555	48.49202
28.14706	96.13030	0.66580	3.20390	48.67167
28.47059	96.23481	0.66883	3.09635	48.91370
28.79412	96.34788	0.67050	2.98162	49.20811
29.11765	96.44904	0.69868	2.85228	49.53090
29.44118	96.43959	0.80433	2.75608	50.39907
29.76471	96.35514	0.90796	2.73690	51.16462
30.08824	96.28262	1.00725	2.71014	51.78655
30.41176	96.16011	1.15909	2.68080	51.71186
30.73529	96.16740	1.31647	2.51613	51.42355
31.05882	96.10580	1.39884	2.49536	51.13462
31.38235	96.06679	1.45883	2.47438	51.01507
31.70588	96.05119	1.49444	2.45437	51.24390
32.02941	96.07910	1.48388	2.43702	51.80811
32.35294	96.07135	1.51184	2.41681	52.50170
32.67647	96.02417	1.57886	2.39697	53.29467
33.00000	96.00506	1.61656	2.37838	53.47102
33.32353	96.03710	1.60360	2.35931	53.47175
33.64706	96.10679	1.59663	2.29657	53.35886
33.97059	96.18546	1.58989	2.22466	53.39135
34.29412	96.22241	1.58213	2.19546	53.78522
34.61765	96.23610	1.57639	2.18751	54.23247
34.94118	96.24547	1.57247	2.18206	54.35610
35.26471	96.25892	1.56684	2.17424	54.43311
35.58824	96.38273	1.44817	2.16910	54.45350
35.91176	96.48248	1.39722	2.12030	54.46327
36.23529	96.57568	1.39406	2.03026	54.21042
36.55882	96.63153	1.39072	1.97775	54.05295
36.88235	96.68635	1.38755	1.92610	53.99086
37.20588	96.72990	1.38423	1.88587	54.25615
37.52941	96.74125	1.37943	1.87932	54.79282
37.85294	96.75268	1.37459	1.87273	55.20087
38.17647	96.76101	1.37106	1.86793	55.43530
38.50000	96.76855	1.36787	1.86358	55.43414
38.82353	96.77543	1.36496	1.85961	55.51030
39.14706	96.78197	1.36219	1.85584	55.58687
39.47059	97.02372	1.21869	1.75759	55.71182
39.79412	97.36388	0.99459	1.64152	55.81846
40.11765	97.54662	0.88926	1.56412	55.92686
40.44118	97.60862	0.88838	1.50299	55.92562
40.76471	97.74107	0.81557	1.44336	55.92611
41.08824	97.88532	0.73013	1.38455	55.91227
41.41176	97.91896	0.73038	1.35066	55.48350
41.73529	97.92171	0.72942	1.34887	55.15511
42.05882	97.92532	0.72815	1.34653	54.92510
42.38235	97.97663	0.67891	1.34445	54.78047
42.70588	98.08834	0.56845	1.34321	54.74022
43.02941	98.18740	0.56884	1.24376	54.61735
43.35294	98.30095	0.57058	1.12847	54.64386
43.67647	98.32529	0.57410	1.10061	54.61417
44.00000	98.31699	0.57695	1.10606	54.64880
44.32353	98.31545	0.57747	1.10707	54.46367
44.64706	98.31391	0.57800	1.10808	54.17670
44.97059	98.31305	0.57830	1.10865	53.85411
45.29412	98.31305	0.57830	1.10865	53.50390
45.61765	98.24581	0.64630	1.10790	53.47107
45.94118	98.20773	0.72116	1.07111	53.48562
46.26471	98.24286	0.73841	1.01873	53.47746
46.58824	98.28187	0.73870	0.97943	53.47786
46.91176	98.28187	0.73870	0.97943	53.47655
47.23529	98.26268	0.75808	0.97924	53.56762
47.55882	98.12328	0.89833	0.97838	53.72407
47.88235	98.11668	0.90149	0.98183	53.79890
48.20588	98.10628	0.90647	0.98725	53.86311
48.52941	98.09813	0.91037	0.99150	53.96270
48.85294	98.08716	0.91562	0.99722	53.93667
49.17647	98.20843	0.92073	0.87084	53.97322
49.50000	98.20569	0.92214	0.87217	53.96275
49.82353	98.20569	0.92214	0.87217	53.96586
50.14706	98.25380	0.92259	0.82360	53.61235
50.47059	98.33563	0.92336	0.74100	53.08222
50.79412	98.33563	0.92336	0.74100	52.97947
51.11765	98.40916	0.92189	0.66895	52.97650
51.44118	98.47181	0.92104	0.60715	52.96331
51.76471	98.47405	0.91969	0.60626	52.96570
52.08824	98.52651	0.91804	0.55545	52.97927
52.41176	98.67458	0.85220	0.47322	52.97642
52.73529	98.79516	0.73213	0.47271	52.94995
53.05882	98.91566	0.61223	0.47211	52.65986
53.38235	98.98423	0.54452	0.47125	52.97761
53.70588	99.03957	0.49011	0.47032	53.07482
54.02941	99.09419	0.43615	0.46965	53.18287
54.35294	99.10934	0.42188	0.46878	53.28930
54.67647	99.11109	0.42105	0.46786	53.30711
55.00000	99.11334	0.41999	0.46667	53.47130

==> data/pancreas_phantom_tau1.txt <==
0.00000	33.33333	33.33333	33.33333	45.32131
0.55263	33.36113	34.34643	32.29244	44.63249
1.10526	33.52665	35.95611	30.51724	44.20936
1.65789	30.78033	38.44930	30.77036	43.78761
2.21053	30.09120	39.77901	30.12979	43.64324
2.76316	29.46441	40.88020	29.65539	43.27125
3.31579	28.31842	42.07847	29.60311	42.56964
3.86842	27.18454	43.14489	29.67057	42.00441
4.42105	26.13287	44.67787	29.18926	41.52756
4.97368	24.03655	46.97853	28.98493	41.17709
5.52632	21.89660	49.87937	28.22402	40.93500
6.07895	20.64628	51.96108	27.39264	40.70529
6.63158	19.53789	53.63602	26.82609	40.75436
7.18421	19.01471	54.76854	26.21675	40.93101
7.73684	18.90404	55.95891	25.13705	41.36244
8.28947	18.75341	57.43179	23.81480	41.68825
8.84211	18.62725	58.81471	22.55803	41.90644
9.39474	18.58226	59.46552	21.95222	42.05401
9.94737	18.59807	59.97256	21.42937	42.27296
10.50000	18.73149	60.03000	21.23851	42.41760
11.05263	18.82288	59.96582	21.21130	42.70900
11.60526	17.78989	60.73157	21.47854	43.06509
12.15789	16.46967	61.64585	21.88447	43.09156
12.71053	15.43021	62.28793	22.28187	42.60441
13.26316	14.44504	62.85396	22.70100	42.61664
13.81579	13.02873	63.75265	23.21863	43.15525
14.36842	11.86196	64.66898	23.46905	43.67324
14.92105	11.07975	65.81971	23.10053	43.91561
15.47368	10.11613	67.19433	22.68955	44.15336
16.02632	9.39136	68.37353	22.23511	44.34049
16.57895	9.02222	69.29080	21.68699	44.60700
17.13158	8.89511	70.36271	20.74217	44.95189
17.68421	8.46853	71.76925	19.76221	45.45016
18.23684	8.02017	72.99041	18.98942	45.78281
18.78947	7.63927	74.34624	18.01448	45.89284
19.34211	7.52013	75.43334	17.04654	46.22325
19.89474	7.38922	76.18319	16.42759	46.77404
20.44737	7.43553	76.50633	16.05814	47.95921
21.00000	7.75922	77.34466	14.89612	48.53276
21.55263	8.20625	78.19028	13.60347	48.82869
22.10526	8.77119	79.65714	11.57167	48.54800
22.65789	9.15323	80.66031	10.18647	48.39769
23.21053	9.39657	82.00722	8.59621	48.24376
23.76316	9.29314	82.76117	7.94570	48.09021
24.31579	8.77634	83.83931	7.38435	47.93604
24.86842	7.96772	84.91883	7.11346	47.55725
25.42105	7.45173	85.35826	7.19001	46.76484
25.97368	7.09762	85.64842	7.25396	45.87281
26.52632	6.88113	86.50991	6.60895	45.28016
27.07895	6.98667	87.41070	5.60264	44.94289
27.63158	7.30591	87.77531	4.91878	44.46400
28.18421	7.39337	87.82048	4.78614	43.90349
28.73684	7.51694	87.59716	4.88590	43.34136
29.28947	7.57572	87.34359	5.08069	43.32161
29.84211	7.61300	86.99150	5.39550	43.44764
30.39474	7.68959	86.77661	5.53380	43.47425
30.94737	7.68006	86.56083	5.75911	43.30264
31.50000	7.44553	87.03331	5.52115	43.15741
32.05263	6.99865	87.99566	5.00568	42.74056
32.60526	6.60359	88.67033	4.72608	42.17809
33.15789	6.13656	89.41123	4.45221	41.46800
33.71053	5.77067	90.05595	4.17338	41.03429
34.26316	5.35305	90.56973	4.07722	40.33996
34.81579	4.90125	91.11522	3.98352	39.77701
35.36842	4.56943	91.51428	3.91629	39.07844
35.92105	4.23952	91.93355	3.82693	38.34625
36.47368	3.79708	92.31951	3.88341	36.71044
37.02632	3.41187	92.63861	3.94952	34.31301
37.57895	3.08499	93.01997	3.89503	33.23296
38.13158	2.79405	93.36619	3.83976	30.27229
38.68421	2.69941	93.52748	3.77311	28.89540
39.23684	2.53308	93.89486	3.57206	28.76009
39.78947	2.21268	94.36265	3.42467	28.41456
40.34211	1.95152	94.66818	3.38030	27.89541
40.89474	1.81877	94.81067	3.37056	27.46564
41.44737	1.81343	94.94826	3.23831	27.25625
42.00000	1.80896	95.29788	2.89316	27.03924
42.55263	1.79584	95.54120	2.66297	27.13461
43.10526	1.79037	95.76333	2.44630	27.01454
43.65789	1.89163	95.71356	2.39481	27.01449
44.21053	2.02379	95.60434	2.37187	27.16700
44.76316	2.11013	95.54023	2.34964	27.10989
45.31579	2.07189	95.58652	2.34159	26.78416
45.86842	1.95428	95.71211	2.33360	26.11081
46.42105	1.90720	95.76878	2.32402	25.62484
46.97368	1.90261	95.77896	2.31843	24.99125
47.52632	1.89577	95.79414	2.31009	24.51204
48.07895	1.88886	95.98949	2.12165	23.98821
48.63158	1.88901	96.46388	1.64712	23.42776
49.18421	1.98454	96.51126	1.50420	23.01769
49.73684	2.07793	96.54702	1.37505	22.45700
50.28947	2.16440	96.57100	1.26460	21.98369
50.84211	2.29334	96.55075	1.15591	21.48876
51.39474	2.38090	96.58496	1.03414	21.00521
51.94737	2.46723	96.57692	0.95585	20.56504
52.50000	2.56722	96.47297	0.95980	20.11025
53.05263	2.66879	96.36716	0.96405	19.28984
53.60526	2.69288	96.33952	0.96760	18.48381
54.15789	2.70572	96.32207	0.97221	17.76316
54.71053	2.71361	96.31135	0.97504	17.10789
55.26316	2.71255	96.27376	1.01369	16.05100
55.81579	2.70904	96.14911	1.14185	15.24849
56.36842	2.70350	96.01055	1.28595	14.37636
56.92105	2.68779	95.92654	1.38567	12.83761
57.47368	2.67512	95.94575	1.37913	11.85424
58.02632	2.66060	95.97044	1.36896	11.47625
58.57895	2.68299	95.95781	1.35920	11.47964
59.13158	2.70647	95.94326	1.35027	11.60341
59.68421	2.72963	95.92891	1.34146	11.42356
60.23684	2.75999	95.90864	1.33137	10.86209
60.78947	2.88932	95.79039	1.32029	10.30432
61.34211	2.87325	95.81380	1.31295	9.86529
61.89474	2.80256	95.88807	1.30937	9.33096
62.44737	2.66411	96.02917	1.30672	8.83001
63.00000	2.59284	96.10296	1.30420	8.40944
63.55263	2.52353	96.17310	1.30337	8.02225
64.10526	2.42579	96.34028	1.23393	7.69941
64.65789	2.31454	96.53805	1.14742	7.13701
65.21053	2.21680	96.70428	1.07892	6.63296
65.76316	2.21407	96.76436	1.02157	6.20629
66.31579	2.21135	96.82428	0.96437	5.91300
66.86842	2.20864	96.88431	0.90705	5.41409
67.42105	2.18635	96.96797	0.84568	5.14556
67.97368	2.10021	97.11498	0.78481	4.95841
68.52632	2.03954	97.23740	0.72306	4.62964
69.07895	2.04122	97.24812	0.71067	4.29025
69.63158	1.90766	97.37781	0.71453	3.77924
70.18421	1.76609	97.51616	0.71775	3.49861
70.73684	1.65730	97.62413	0.71857	3.32236
71.28947	1.55747	97.72378	0.71875	3.32249
71.84211	1.45758	97.82348	0.71894	3.26000
72.39474	1.31547	97.96567	0.71885	2.92389
72.94737	1.13449	98.14697	0.71853	2.60616
73.50000	0.95192	98.33118	0.71689	2.47281
74.05263	0.91344	98.37101	0.71555	2.34344
74.60526	0.81654	98.46725	0.71621	2.39432
75.15789	0.75151	98.53180	0.71668	2.39904
75.71053	0.75151	98.53180	0.71668	2.35431
76.26316	0.72548	98.55765	0.71687	2.30376
76.81579	0.66515	98.61835	0.71650	2.19869
77.36842	0.60474	98.67928	0.71598	2.09130
77.92105	0.58834	98.81061	0.60105	2.09269
78.47368	0.58930	98.97140	0.43930	2.03576
79.02632	0.59001	99.09045	0.31954	1.90321
79.57895	0.59001	99.09045	0.31954	1.79104
80.13158	0.59001	99.09045	0.31954	1.78425
80.68421	0.59001	99.09045	0.31954	1.98484
81.23684	0.57834	99.10208	0.31958	1.74681
81.78947	0.51215	99.16785	0.32000	2.05947
82.34211	0.44631	99.23290	0.32079	2.35089
82.89474	0.34111	99.28183	0.37706	2.15100
83.44737	0.26430	99.23486	0.50084	2.25749
84.00000	0.26451	99.21171	0.52378	2.26136

==> data/pancreas_pig_tau0.txt <==
0.00000	33.33333	33.33333	33.33333	39.75140
0.59441	34.02120	33.92118	32.05762	39.55517
1.18881	35.33798	34.90460	29.75742	39.31332
1.78322	39.23051	38.37417	22.39533	39.02885
2.37762	41.48656	40.05159	18.46185	38.82076
2.97203	42.23412	40.37370	17.39218	38.25705
3.56643	42.96909	40.23963	16.79127	37.70972
4.16084	43.91329	40.04934	16.03737	37.22242
4.75524	45.17064	39.35707	15.47228	36.87720
5.34965	46.30913	39.12967	14.56120	36.63701
5.94406	47.84268	39.10158	13.05573	36.31020
6.53846	49.11763	39.21446	11.66791	36.25577
7.13287	51.31601	37.99979	10.68419	36.56272
7.72727	53.00243	36.50985	10.48772	36.88005
8.32168	55.22688	34.65091	10.12221	37.15576
8.91608	57.67018	32.44124	9.88858	37.44585
9.51049	59.50929	30.99003	9.50068	37.82032
10.10490	61.14845	29.69155	9.15999	38.21817
10.69930	62.83816	28.33427	8.82758	38.52140
11.29371	64.25837	27.05564	8.68599	38.35801
11.88811	65.88751	25.80484	8.30764	38.25600
12.48252	67.78032	24.16310	8.05658	38.19137
13.07692	74.10855	17.64419	8.24726	38.21212
13.67133	77.56377	14.35302	8.08321	38.34125
14.26573	80.27600	12.35635	7.36766	38.44276
14.86014	82.08401	11.16019	6.75580	38.60065
15.45455	82.72648	10.96019	6.31334	38.83792
16.04895	83.45426	10.71470	5.83103	38.94557
16.64336	84.08410	10.32611	5.58979	39.07160
17.23776	84.86052	9.87616	5.26332	39.07101
17.83217	85.22260	9.67960	5.09780	39.13080
18.42657	85.26398	9.70103	5.03499	39.25297
19.02098	84.94465	9.91472	5.14063	39.35752
19.61538	84.67372	10.06698	5.25930	39.43945
20.20979	84.32099	10.32042	5.35859	39.53576
20.80420	84.33359	10.19811	5.46831	39.63345
21.39860	84.18175	10.32282	5.49543	39.73952
21.99301	84.10671	10.36745	5.52584	39.89697
22.58741	84.13799	10.28496	5.57705	40.16380
23.18182	84.13363	10.19545	5.67092	40.32901
23.77622	84.12155	10.13750	5.74096	40.61460
24.37063	84.21777	10.07606	5.70616	40.81357
24.96503	84.46923	10.04818	5.48259	40.95892
25.55944	84.87007	9.91905	5.21088	40.89525
26.15385	85.35807	9.68294	4.95899	40.94346
26.74825	85.89051	9.41924	4.69025	40.86325
27.34266	86.42984	9.07919	4.49097	40.60812
27.93706	86.89031	8.71065	4.39904	40.32937
28.53147	87.26422	8.43228	4.30349	40.04700
29.12587	87.58960	8.11027	4.30013	39.89801
29.72028	87.99186	7.70526	4.30288	39.77140
30.31469	88.37153	7.33106	4.29740	39.64817
30.90909	88.63492	7.07872	4.28636	39.49732
31.50350	88.86979	6.84958	4.28063	39.29585
32.09790	89.12609	6.64735	4.22656	38.94316
32.69231	89.48774	6.41290	4.09936	38.55405
33.28671	89.83502	6.14184	4.02314	38.19172
33.88112	89.90064	6.08892	4.01044	38.34977
34.47552	89.94018	6.06508	3.99474	38.44220
35.06993	89.98195	6.03990	3.97815	38.43431
35.66434	90.02073	6.01652	3.96275	37.98820
36.25874	90.05604	5.99523	3.94873	37.48677
36.85315	90.09264	5.97316	3.93420	37.05972
37.44755	90.12418	5.95415	3.92167	37.10805
38.04196	90.13358	5.94848	3.91794	37.59876
38.63636	90.13358	5.94848	3.91794	38.08885
39.23077	90.13358	5.94848	3.91794	38.47632
39.82517	90.15429	5.93599	3.90972	38.59917
40.41958	90.17545	5.92324	3.90131	38.63520
41.01399	90.19615	5.91076	3.89309	38.65451
41.60839	90.22454	5.89364	3.88182	38.64502
42.20280	90.25907	5.87282	3.86811	38.74737
42.79720	90.29652	5.85024	3.85324	38.84812
43.39161	90.33682	5.82594	3.83723	39.07125
43.98601	90.37404	5.80351	3.82245	39.27576
44.58042	90.39958	5.78811	3.81231	39.45465
45.17483	90.42371	5.77356	3.80273	39.57792
45.76923	90.43756	5.76521	3.79723	39.86557
46.36364	90.43756	5.76521	3.79723	40.00960
46.95804	90.21122	6.00375	3.78503	40.18501
47.55245	90.09581	6.12722	3.77697	40.31780
48.14685	90.10340	6.12253	3.77408	40.55097
48.74126	90.11509	6.11529	3.76962	40.58152
49.33566	90.12803	6.10728	3.76468	40.70745
49.93007	90.14095	6.09930	3.75976	40.64776
50.52448	90.27478	5.96660	3.75862	40.45045
51.11888	90.47633	5.76935	3.75432	40.20552
51.71329	90.78727	5.45815	3.75458	39.97797
52.30769	91.15206	5.08652	3.76142	39.76780
52.90210	91.25718	4.84838	3.89443	39.58801
53.49650	91.29320	4.70620	4.00061	39.43160
54.09091	91.42872	4.56920	4.00209	39.30457
54.68531	91.59434	4.39736	4.00830	39.11292
55.27972	91.76968	4.21435	4.01597	38.66365
55.87413	91.81946	4.16240	4.01815	38.17376
56.46853	91.80456	4.16998	4.02546	37.93825
57.06294	91.78293	4.18098	4.03609	37.81512
57.65734	91.84708	4.19271	3.96021	37.58437
58.25175	91.96636	4.20141	3.83223	37.16600
58.84615	91.95860	4.36492	3.67648	36.83901
59.44056	91.99036	4.55980	3.44984	36.55540
60.03497	92.11501	4.80763	3.07735	36.25317
60.62937	92.02157	5.04777	2.93066	36.07932
61.22378	91.92877	5.28623	2.78500	36.16185
61.81818	92.00241	5.35108	2.64652	36.65876
62.41259	92.05850	5.36425	2.57725	37.55805
63.00699	92.12316	5.38748	2.48936	37.80872
63.60140	92.49736	5.21906	2.28359	38.21177
64.19580	92.91087	4.97483	2.11430	38.67320
64.79021	93.22050	4.77560	2.00391	38.54401
65.38462	93.66050	4.44820	1.89129	38.38120
65.97902	94.23257	4.02582	1.74160	38.31677
66.57343	94.39580	3.93611	1.66809	38.54372
67.16783	94.64636	3.68112	1.67252	38.90205
67.76224	95.04065	3.53887	1.42048	39.18276
68.35664	95.06677	3.52023	1.41300	39.56785
68.95105	95.08634	3.50627	1.40739	39.81932
69.54545	95.10387	3.49376	1.40237	39.70917
70.13986	95.11868	3.48319	1.39813	39.52240
70.73427	95.13188	3.47377	1.39435	39.32301
71.32867	95.14045	3.46766	1.39189	39.42400
71.92308	95.14041	3.46769	1.39190	39.96937
72.51748	95.34832	3.25105	1.40063	40.48012
73.11189	95.74093	2.83852	1.42055	40.65025
73.70629	96.02759	2.54032	1.43209	40.79076
74.30070	96.28643	2.28016	1.43341	40.95365
74.89510	96.52738	2.04311	1.42951	41.24392
75.48951	96.68212	1.89547	1.42241	41.40657
76.08392	96.70122	1.88455	1.41423	41.51560
76.67832	96.71740	1.87531	1.40729	41.58701
77.27273	96.81478	1.86644	1.31878	41.55380
77.86713	96.92257	1.86028	1.21715	41.44597
78.46154	97.00017	1.85584	1.14399	41.17152
79.05594	97.00254	1.85438	1.14308	40.60145
79.65035	97.00742	1.85136	1.14122	40.20976
80.24476	97.00742	1.85136	1.14122	39.87345
80.83916	97.00742	1.85136	1.14122	39.54452
81.43357	97.24140	1.61462	1.14398	39.24497
82.02797	97.51679	1.33599	1.14722	39.05580
82.62238	97.82567	1.02347	1.15085	38.92801
83.21678	98.13782	0.70848	1.15370	38.57560
83.81119	98.19642	0.65059	1.15299	37.42357
84.40559	98.19741	0.65023	1.15235	37.27092
85.00000	98.19741	0.65023	1.15235	36.55565

==> data/pancreas_pig_tau2.txt <==
0.00000	33.33333	33.33333	33.33333	57.62424
0.48309	31.69438	34.43155	33.87407	56.81853
0.96618	30.35855	35.79160	33.84985	56.45120
1.44928	29.55582	36.96404	33.48014	56.00625
1.93237	28.89330	38.02231	33.08440	55.63568
2.41546	29.15771	40.38053	30.46177	55.33549
2.89855	28.78232	41.52964	29.68803	55.02468
3.38164	28.41185	42.40394	29.18420	54.69925
3.86473	27.93250	43.44332	28.62418	54.30620
4.34783	27.44771	44.57151	27.98078	54.02053
4.83092	26.23967	46.14427	27.61606	53.76524
5.31401	25.20013	47.57921	27.22066	53.06733
5.79710	24.19763	48.93570	26.86668	51.95180
6.28019	23.08485	50.39073	26.52442	51.19665
6.76329	22.23960	51.76591	25.99449	50.33488
7.24638	21.76387	53.17574	25.06038	50.27449
7.72947	20.98340	54.77096	24.24563	50.21412
8.21256	20.30464	56.21555	23.47981	50.41085
8.69565	20.08770	57.05321	22.85909	50.93160
9.17874	19.95090	57.83907	22.21003	51.59473
9.66184	19.85434	58.64257	21.50309	52.47924
10.14493	19.82378	59.38918	20.78703	52.66213
10.62802	19.87488	60.01439	20.11073	52.66240
11.11111	19.93192	60.65177	19.41632	52.66305
11.59420	20.00549	61.32831	18.66620	52.66420
12.07729	20.12862	62.16123	17.71015	52.36249
12.56039	20.45102	63.63751	15.91147	51.75428
13.04348	20.62679	64.67450	14.69871	51.44045
13.52657	20.75166	66.08595	13.16239	51.19200
14.00966	20.84920	67.04175	12.10905	51.00293
14.49275	20.78115	67.83302	11.38583	50.69224
14.97585	20.41589	68.71375	10.87035	50.64193
15.45894	20.04944	69.61237	10.33819	50.25400
15.94203	19.71280	70.66061	9.62660	49.90645
16.42512	19.45074	71.48764	9.06162	49.63328
16.90821	19.22772	72.18890	8.58338	49.17149
17.39130	18.90834	72.93776	8.15391	48.30008
17.87440	18.65269	73.26590	8.08141	47.67905
18.35749	18.36728	73.83054	7.80218	47.21940
18.84058	18.16195	74.34346	7.49459	46.80413
19.32367	18.10048	74.72474	7.17478	45.65524
19.80676	18.14112	75.11504	6.74383	45.37473
20.28986	18.17661	75.42381	6.39958	45.31060
20.77295	18.21464	75.73058	6.05478	45.12985
21.25604	18.42411	75.87309	5.70279	45.25748
21.73913	18.69165	75.82349	5.48486	45.31249
22.22222	19.01612	75.68018	5.30370	45.27288
22.70531	19.20961	75.65415	5.13624	45.19965
23.18841	19.27988	75.75664	4.96348	45.07580
23.67150	19.22195	75.98238	4.79567	44.95233
24.15459	19.09270	76.27131	4.63599	44.78924
24.63768	18.88254	76.47021	4.64724	44.62453
25.12077	18.57265	76.62622	4.80113	44.59820
25.60386	18.36049	76.69698	4.94252	44.42925
26.08696	18.12689	76.79096	5.08215	44.25268
26.57005	17.80178	76.70091	5.49732	44.08849
27.05314	17.40716	76.62497	5.96787	44.07468
27.53623	17.02182	76.36771	6.61046	44.02625
28.01932	16.48219	75.39351	8.12430	44.03020
28.50242	16.10595	74.32664	9.56741	44.19553
28.98551	15.86415	73.51443	10.62142	44.32224
29.46860	15.65445	72.82961	11.51594	44.39433
29.95169	15.47933	72.23540	12.28527	44.39480
30.43478	15.45660	71.68839	12.85501	44.54215
30.91787	14.17526	72.22728	13.59746	44.57388
31.40097	13.17206	72.54373	14.28421	44.53149
31.88406	12.72540	72.75707	14.51753	44.38748
32.36715	12.19155	73.04443	14.76403	44.24385
32.85024	11.77696	73.21996	15.00308	44.21060
33.33333	11.51089	73.16563	15.32348	44.16973
33.81643	11.26832	73.10830	15.62338	44.02624
34.29952	10.77708	73.25850	15.96441	44.02433
34.78261	10.31587	73.47288	16.21125	44.02640
35.26570	9.65604	74.03030	16.31366	44.02605
35.74879	9.27495	74.94533	15.77971	44.02348
36.23188	9.06055	75.76046	15.17899	43.91549
36.71498	8.86362	76.32044	14.81594	43.73228
37.19807	8.56913	76.70285	14.72802	43.53445
37.68116	8.12965	76.88435	14.98599	43.42500
38.16425	7.76721	76.83402	15.39877	43.35593
38.64734	7.43476	76.73172	15.83352	43.28524
39.13043	6.98654	76.70590	16.30757	43.22393
39.61353	6.42382	76.75440	16.82177	43.16340
40.09662	5.86862	76.80223	17.32914	43.12445
40.57971	5.32245	76.84177	17.83578	43.10428
41.06280	4.84554	76.94837	18.20608	43.10749
41.54589	4.47941	77.05594	18.46464	43.32908
42.02899	4.05449	77.16076	18.78475	43.86105
42.51208	3.67242	77.26033	19.06725	44.27340
42.99517	3.19325	77.42960	19.37715	44.66613
43.47826	2.87802	77.64199	19.47999	45.16024
43.96135	2.50350	78.10537	19.39113	45.65573
44.44444	2.42302	78.40459	19.17239	46.14960
44.92754	2.34241	78.71138	18.94621	46.64485
45.41063	2.08155	79.18423	18.73422	47.67525
45.89372	1.91668	79.25080	18.83252	48.59949
46.37681	1.87264	79.19942	18.92794	49.71488
46.85990	1.89584	79.72198	18.38218	50.64365
47.34300	2.04372	80.05363	17.90265	51.26680
47.82609	2.22636	80.42339	17.35025	51.68833
48.30918	2.46460	80.71915	16.81625	51.94224
48.79227	2.74663	80.91509	16.33828	52.14313
49.27536	2.95602	81.28541	15.75857	52.11430
49.75845	3.10911	81.97202	14.91887	52.13025
50.24155	3.22831	82.39435	14.37734	52.46068
50.72464	3.42962	83.12178	13.44859	53.49649
51.20773	3.65399	83.68827	12.65775	53.80668
51.69082	3.89406	84.04059	12.06535	54.13225
52.17391	4.19045	84.33743	11.47212	54.13220
52.65700	4.47896	84.65345	10.86759	53.85153
53.14010	4.68943	85.10140	10.20918	53.52124
53.62319	4.87620	85.43889	9.68491	53.19133
54.10628	4.87420	85.96869	9.15710	52.77880
54.58937	4.87112	86.56985	8.55903	52.28965
55.07246	4.97627	87.10036	7.92337	51.97388
55.55556	5.11945	87.98340	6.89715	51.47849
56.03865	5.26417	89.19365	5.54218	50.99248
56.52174	5.43651	90.00252	4.56096	50.66285
57.00483	5.59791	90.60292	3.79917	50.02460
57.48792	5.80407	90.82402	3.37191	49.36573
57.97101	6.04755	90.98780	2.96465	48.73524
58.45411	6.32492	90.83105	2.84404	48.12213
58.93720	6.56987	90.31627	3.11386	47.52940
59.42029	6.59034	89.72325	3.68641	47.03105
59.90338	6.54643	89.18627	4.26730	46.53908
60.38647	6.48564	88.87070	4.64366	45.77749
60.86957	6.41074	88.31829	5.27098	45.12128
61.35266	6.33993	87.70170	5.95837	44.62645
61.83575	6.28306	87.21407	6.50288	43.94800
62.31884	6.24303	87.02854	6.72843	43.27093
62.80193	6.20877	86.91900	6.87223	42.77524
63.28502	6.18001	86.87389	6.94610	42.09793
63.76812	6.05286	86.79265	7.15449	41.16600
64.25121	5.95802	86.91757	7.12441	40.08645
64.73430	5.92380	86.99272	7.08348	39.80028
65.21739	5.93620	87.07305	6.99075	39.75249
65.70048	6.00422	87.19549	6.80029	39.43708
66.18357	5.96939	87.39739	6.63321	38.21205
66.66667	5.94272	87.58076	6.47652	37.53340
67.14976	5.86455	87.80589	6.32956	37.03913
67.63285	5.63227	88.20393	6.16379	36.70224
68.11594	5.45837	88.62313	5.91850	36.30873
68.59903	5.20037	89.10451	5.69512	35.92360
69.08213	4.91110	89.59854	5.49036	35.38185
69.56522	4.64323	90.23634	5.12043	34.66348
70.04831	4.43845	90.68922	4.87233	33.78349
70.53140	4.26129	91.06086	4.67785	32.69888
71.01449	4.23013	91.23293	4.53695	31.85265
71.49758	4.22805	91.36438	4.40757	30.92480
71.98068	4.08986	91.62574	4.28440	30.30633
72.46377	4.06067	91.81842	4.12091	29.66324
72.94686	3.97599	92.06960	3.95441	28.64053
73.42995	3.89495	92.20773	3.89732	27.48720
73.91304	3.89606	92.20551	3.89843	26.49825
74.39614	3.72949	92.35813	3.91238	25.59468
74.87923	3.58164	92.49764	3.92072	24.50649
75.36232	3.43119	92.64197	3.92684	23.16468
75.84541	3.40406	92.77415	3.82179	22.17525
76.32850	3.32840	93.01783	3.65377	21.39720
76.81159	3.23769	93.36182	3.40048	20.90353
77.29469	3.04482	93.66669	3.28849	20.22524
77.77778	2.88518	93.91581	3.19901	19.46533
78.26087	2.87984	94.02340	3.09676	18.31780
78.74396	2.68923	94.31684	2.99393	17.63965
79.22705	2.56686	94.46872	2.96443	17.08088
79.71014	2.44748	94.64777	2.90475	16.65049
80.19324	2.35003	94.83243	2.81755	16.15548
80.67633	2.34908	94.88260	2.76832	16.00985
81.15942	2.34700	94.88713	2.76587	15.91260
81.64251	2.28054	95.10061	2.61885	15.59173
82.12560	2.17298	95.44162	2.38540	15.00824
82.60870	2.16787	95.45234	2.37979	14.21113
83.09179	2.15801	95.62835	2.21364	13.03840
83.57488	2.08040	95.94910	1.97050	11.91205
84.05797	1.99496	96.19469	1.81035	10.98608
84.54106	1.90569	96.40193	1.69238	9.70449
85.02415	1.84106	96.58762	1.57131	7.58128
85.50725	1.84768	96.69807	1.45425	6.75245
85.99034	1.85146	96.69131	1.45723	6.36300
86.47343	1.85526	96.68452	1.46022	6.19493
86.95652	1.85976	96.67647	1.46376	5.76324
87.43961	1.86513	96.66688	1.46799	5.43193
87.92271	1.86731	96.66299	1.46970	4.99100
88.40580	1.86731	96.66299	1.46970	4.69445
88.88889	1.86731	96.66299	1.46970	4.49128
89.37198	1.86731	96.66299	1.46970	4.42049
89.85507	1.86731	96.66299	1.46970	4.34908
90.33816	1.92981	96.59729	1.47290	4.14105
90.82126	2.03714	96.36360	1.59926	3.97640
91.30435	2.03450	96.23857	1.72693	3.81113
91.78744	2.03203	96.12190	1.84607	3.63424
92.27053	2.03203	96.12190	1.84607	3.45473
92.75362	2.03081	96.06407	1.90512	3.27460
93.23671	2.03041	95.96126	2.00833	3.09585
93.71981	2.03348	95.92670	2.03982	2.90148
94.20290	2.03354	95.92658	2.03988	2.70449
94.68599	2.03354	95.92658	2.03988	2.49988
95.16908	2.03165	95.93035	2.03799	2.31265
95.65217	2.02813	95.93741	2.03446	2.32380
96.13527	2.02376	95.94617	2.03007	2.34233
96.61836	2.01705	95.95961	2.02334	2.36124
97.10145	2.01061	95.97251	2.01688	2.31253
97.58454	2.00540	95.98295	2.01165	2.35520
98.06763	2.00150	95.99075	2.00775	2.91925
98.55072	2.00150	95.99075	2.00775	2.99368
99.03382	2.00303	96.06392	1.93305	2.92949
99.51691	2.00530	96.17291	1.82179	3.14268
100.00000	2.00530	96.17291	1.82179	2.81556

==> data/sim_phamton_tau1_clean.txt <==
0.00000	41.00337
0.17431	41.03973
0.34862	41.17663
0.52294	41.44154
0.69725	41.83757
0.87156	42.29740
1.04587	42.67856
1.22018	42.90720
1.39450	43.12814
1.56881	43.13102
1.74312	43.29031
1.91743	43.37170
2.09174	43.48913
2.26606	43.62289
2.44037	43.74056
2.61468	43.84174
2.78899	43.92254
2.96330	44.19794
3.13761	44.47516
3.31193	44.84092
3.48624	45.25464
3.66055	45.70715
3.83486	46.18887
4.00917	46.39098
4.18349	46.41831
4.35780	46.14217
4.53211	45.62937
4.70642	45.12866
4.88073	44.62278
5.05505	44.44659
5.22936	44.20993
5.40367	43.96010
5.57798	43.67591
5.75229	43.43652
5.92661	43.37230
6.10092	43.37720
6.27523	43.25754
6.44954	43.13046
6.62385	42.90946
6.79817	42.90062
6.97248	42.44557
7.14679	41.98780
7.32110	41.55333
7.49541	41.02463
7.66972	40.52941
7.84404	40.24629
8.01835	39.90075
8.19266	39.39983
8.36697	39.39476
8.54128	39.48884
8.71560	39.62967
8.88991	39.88273
9.06422	40.10797
9.23853	40.10923
9.41284	40.20137
9.58716	40.33825
9.76147	40.56341
9.93578	40.64257
10.11009	40.86264
10.28440	41.09189
10.45872	41.37631
10.63303	41.78220
10.80734	42.19355
10.98165	42.40531
11.15596	42.61737
11.33028	42.81060
11.50459	42.71628
11.67890	42.06434
11.85321	41.42115
12.02752	40.77272
12.20183	40.12748
12.37615	39.46707
12.55046	38.80414
12.72477	38.26730
12.89908	37.90067
13.07339	37.52658
13.24771	37.52255
13.42202	37.50511
13.59633	37.38007
13.77064	37.25849
13.94495	37.09656
14.11927	36.89308
14.29358	36.82005
14.46789	36.62256
14.64220	36.51676
14.81651	36.35010
14.99083	35.93549
15.16514	35.54953
15.33945	35.11838
15.51376	34.60933
15.68807	34.31590
15.86239	33.90229
16.03670	33.55464
16.21101	33.39075
16.38532	33.20392
16.55963	33.08158
16.73394	33.08697
16.90826	33.08062
17.08257	33.08359
17.25688	33.08217
17.43119	33.08325
17.60550	33.08879
17.77982	33.08431
17.95413	33.08035
18.12844	33.08213
18.30275	33.08465
18.47706	33.08349
18.65138	32.54023
18.82569	31.71989
19.00000	31.12858
19.17431	30.30016
19.34862	29.18459
19.52294	27.81863
19.69725	26.55982
19.87156	25.15761
20.04587	24.32363
20.22018	23.49752
20.39450	22.67947
20.56881	21.89413
20.74312	21.20409
20.91743	20.60527
21.09174	20.08753
21.26606	19.26807
21.44037	18.57130
21.61468	17.85711
21.78899	17.16781
21.96330	16.44028
22.13761	15.93148
22.31193	15.40495
22.48624	14.67477
22.66055	14.00056
22.83486	13.65297
23.00917	13.45264
23.18349	13.45496
23.35780	13.03453
23.53211	12.30251
23.70642	11.43549
23.88073	10.43864
24.05505	10.17777
24.22936	10.17398
24.40367	10.17138
24.57798	10.29714
24.75229	10.41323
24.92661	10.24906
25.10092	9.57972
25.27523	8.75818
25.44954	7.93208
25.62385	7.67183
25.79817	7.60185
25.97248	7.60230
26.14679	7.60624
26.32110	7.69081
26.49541	7.84585
26.66972	7.84092
26.84404	7.84664
27.01835	7.84411
27.19266	7.60939
27.36697	7.10348
27.54128	6.61429
27.71560	6.21988
27.88991	5.76910
28.06422	5.34652
28.23853	4.92463
28.41284	4.65054
28.58716	4.33881
28.76147	4.21175
28.93578	4.09317
29.11009	4.04751
29.28440	3.74405
29.45872	3.43911
29.63303	2.92613
29.80734	2.72631
29.98165	2.69736
30.15596	2.64683
30.33028	2.46053
30.50459	2.46824
30.67890	2.43542
30.85321	2.46986
31.02752	2.46631
31.20183	2.46710
31.37615	2.46887
31.55046	2.46891
31.72477	2.69836
31.89908	2.69006
32.07339	2.69498
32.24771	2.69799
32.42202	2.69381
32.59633	2.69339
32.77064	2.69428
32.94495	2.47518
33.11927	2.22457
33.29358	2.22017
33.46789	1.99730
33.64220	1.76342
33.81651	1.76187
33.99083	1.76351
34.16514	1.76615
34.33945	1.76551
34.51376	1.76582
34.68807	1.76826
34.86239	1.76920
35.03670	1.76063
35.21101	1.76734
35.38532	1.59167
35.55963	1.52660
35.73394	1.52947
35.90826	1.52698
36.08257	1.29224
36.25688	1.29249
36.43119	1.21276
36.60550	1.06858
36.77982	1.06205
36.95413	1.06671
37.12844	1.06240
37.30275	1.06887
37.47706	1.06372
37.65138	1.06289
37.82569	1.11423
38.00000	1.29119

==> data/sim_phantom_tau1_directupdate.txt <==
0.00000	41.00337
0.17431	41.56274
0.34862	42.38157
0.52294	43.21093
0.69725	44.09806
0.87156	45.09505
1.04587	45.91688
1.22018	46.45958
1.39450	46.94500
1.56881	47.68626
1.74312	48.38006
1.91743	49.16490
2.09174	50.14822
2.26606	51.38869
2.44037	52.49138
2.61468	53.21604
2.78899	54.49965
2.96330	55.80896
3.13761	57.44055
3.31193	59.09793
3.48624	60.93373
3.66055	61.52299
3.83486	62.35401
4.00917	63.17167
4.18349	63.99713
4.35780	64.81733
4.53211	65.46092
4.70642	65.81408
4.88073	65.51845
5.05505	65.13407
5.22936	64.87293
5.40367	64.59093
5.57798	64.17910
5.75229	64.11667
5.92661	64.76173
6.10092	65.56205
6.27523	66.54724
6.44954	67.90875
6.62385	67.10611
6.79817	65.81843
6.97248	64.98721
7.14679	63.69661
7.32110	62.57541
7.49541	61.58975
7.66972	60.90740
7.84404	61.13087
8.01835	61.13964
8.19266	61.10374
8.36697	60.90739
8.54128	60.90456
8.71560	60.90190
8.88991	61.28549
9.06422	62.01155
9.23853	62.84818
9.41284	63.00219
9.58716	62.90817
9.76147	62.48368
9.93578	62.30464
10.11009	62.10319
10.28440	62.07694
10.45872	62.07124
10.63303	62.07401
10.80734	61.84848
10.98165	62.07362
11.15596	62.07020
11.33028	62.07524
11.50459	62.07402
11.67890	62.00147
11.85321	61.58022
12.02752	60.96737
12.20183	60.30454
12.37615	59.66627
12.55046	58.93947
12.72477	58.37438
12.89908	57.84521
13.07339	57.54181
13.24771	57.34769
13.42202	57.16947
13.59633	56.86585
13.77064	56.27524
13.94495	55.45896
14.11927	54.62369
14.29358	54.59506
14.46789	54.59749
14.64220	54.59324
14.81651	54.59298
14.99083	54.59146
15.16514	54.82548
15.33945	54.99711
15.51376	55.06679
15.68807	55.17677
15.86239	54.82648
16.03670	54.82448
16.21101	54.82951
16.38532	54.89659
16.55963	55.04383
16.73394	54.44734
16.90826	53.39832
17.08257	52.99748
17.25688	51.98905
17.43119	51.15598
17.60550	49.81656
17.77982	48.59968
17.95413	47.49057
18.12844	46.46262
18.30275	45.71392
18.47706	45.49166
18.65138	44.22052
18.82569	43.40992
19.00000	42.77229
19.17431	42.06315
19.34862	41.40372
19.52294	40.73533
19.69725	40.10573
19.87156	40.10733
20.04587	40.21091
20.22018	40.56486
20.39450	40.56982
20.56881	40.56701
20.74312	40.56018
20.91743	40.56699
21.09174	40.56450
21.26606	40.56595
21.44037	40.95523
21.61468	40.52570
21.78899	39.93511
21.96330	39.86900
22.13761	39.86346
22.31193	39.36151
22.48624	38.75235
22.66055	38.16408
22.83486	37.90048
23.00917	37.76419
23.18349	37.76642
23.35780	38.08635
23.53211	38.46168
23.70642	38.69232
23.88073	38.69164
24.05505	38.69241
24.22936	38.69772
24.40367	38.69802
24.57798	38.69983
24.75229	38.46624
24.92661	37.99903
25.10092	37.64696
25.27523	37.51242
25.44954	37.17669
25.62385	36.82637
25.79817	36.63993
25.97248	35.85657
26.14679	35.16278
26.32110	34.67387
26.49541	34.05246
26.66972	33.26795
26.84404	32.65203
27.01835	31.47545
27.19266	30.56479
27.36697	29.12475
27.54128	27.32910
27.71560	26.45121
27.88991	25.20694
28.06422	23.64445
28.23853	22.58804
28.41284	21.59728
28.58716	20.25118
28.76147	18.89455
28.93578	17.89477
29.11009	17.48535
29.28440	17.89962
29.45872	18.61518
29.63303	19.52714
29.80734	19.52185
29.98165	19.03292
30.15596	18.21517
30.33028	17.15372
30.50459	15.94778
30.67890	14.30752
30.85321	12.73544
31.02752	11.81685
31.20183	11.78175
31.37615	12.57459
31.55046	12.09243
31.72477	10.80586
31.89908	9.98857
32.07339	8.59830
32.24771	7.17441
32.42202	6.43185
32.59633	6.64514
32.77064	5.50782
32.94495	5.50636
33.11927	5.33973
33.29358	5.03559
33.46789	5.03933
33.64220	5.03849
33.81651	5.86796
33.99083	6.21343
34.16514	6.62474
34.33945	7.03436
34.51376	7.51437
34.68807	7.60275
34.86239	7.60925
35.03670	7.09641
35.21101	6.70749
35.38532	5.94203
35.55963	5.16806
35.73394	4.33173
35.90826	3.92345
36.08257	3.63198
36.25688	3.63945
36.43119	3.60973
36.60550	3.39500
36.77982	3.12180
36.95413	2.93259
37.12844	2.93083
37.30275	2.93677
37.47706	2.69212
37.65138	2.46192
37.82569	2.22964
38.00000	2.22772

==> data/simulation_tau0.txt <==
0.00000	33.33333	33.33333	33.33333	41.00337
0.17391	33.83577	33.07827	33.08596	41.13419
0.34783	34.28136	32.74375	32.97489	41.25449
0.52174	35.04715	32.25452	32.69833	41.30553
0.69565	36.05814	31.68101	32.26085	41.52731
0.86957	37.18738	30.96622	31.84640	41.76983
1.04348	38.55796	30.10290	31.33914	42.07309
1.21739	39.73131	29.29880	30.96989	42.31709
1.39130	40.84443	28.64402	30.51155	42.52183
1.56522	42.12854	28.08821	29.78325	42.66731
1.73913	43.08090	27.77733	29.14176	42.76353
1.91304	43.84086	27.47865	28.68050	42.78049
2.08696	44.46221	27.30460	28.23319	42.86819
2.26087	45.38482	26.99989	27.61529	42.96663
2.43478	46.08348	26.74810	27.16842	43.07581
2.60870	46.53542	26.63093	26.83364	43.15573
2.78261	46.90052	26.53099	26.56849	43.27639
2.95652	47.20726	26.49107	26.30167	43.29779
3.13043	47.31291	26.48251	26.20458	43.34993
3.30435	47.38448	26.47910	26.13642	43.36281
3.47826	47.70177	26.37548	25.92275	43.40643
3.65217	48.10888	26.26678	25.62434	43.41079
3.82609	48.51994	26.18112	25.29893	43.42589
4.00000	49.10718	25.97308	24.91974	43.37173
4.17391	49.70328	25.69582	24.60090	43.33831
4.34783	50.41931	25.34769	24.23299	43.29563
4.52174	51.21787	24.98398	23.79814	43.24369
4.69565	52.06689	24.63480	23.29831	43.20249
4.86957	52.93723	24.19839	22.86438	43.16203
5.04348	53.77938	23.77273	22.44789	43.09231
5.21739	54.56960	23.38459	22.04581	42.96333
5.39130	55.19944	23.05617	21.74439	42.89509
5.56522	55.94429	22.72371	21.33200	42.78759
5.73913	56.59666	22.42525	20.97809	42.71083
5.91304	57.33242	21.96442	20.70316	42.65481
6.08696	57.96810	21.53251	20.49939	42.36953
6.26087	58.66786	21.08120	20.25094	42.10499
6.43478	59.26406	20.74034	19.99560	41.89119
6.60870	60.21474	20.30572	19.47953	41.76813
6.78261	61.47327	19.67195	18.85478	41.80581
6.95652	63.02460	18.87638	18.09902	41.93423
7.13043	64.54821	18.05294	17.39885	42.06339
7.30435	65.49589	17.54589	16.95822	42.19329
7.47826	66.55989	17.04190	16.39821	42.27393
7.65217	67.56406	16.54045	15.89548	41.99531
7.82609	68.42034	16.03764	15.54202	41.79743
8.00000	68.97778	15.68258	15.33964	41.71029
8.17391	69.49933	15.39298	15.10769	41.73389
8.34783	70.04852	15.09652	14.85496	41.76823
8.52174	70.64156	14.69270	14.66573	41.74331
8.69565	71.15317	14.37500	14.47182	41.73913
8.86957	71.88296	13.97582	14.14122	41.72569
9.04348	72.49477	13.67339	13.83184	41.76299
9.21739	73.20365	13.17823	13.61812	41.77103
9.39130	74.08879	12.60886	13.30234	41.76981
9.56522	74.78712	12.14519	13.06769	41.65933
9.73913	75.11582	11.83827	13.04592	41.44959
9.91304	75.40052	11.53930	13.06017	41.21059
10.08696	75.69205	11.23903	13.06892	41.09233
10.26087	75.88136	11.00748	13.11116	41.02481
10.43478	76.01957	10.87751	13.10292	40.95803
10.60870	76.06648	10.89223	13.04129	40.88199
10.78261	76.01911	11.08181	12.89909	40.74669
10.95652	76.01661	11.28385	12.69954	40.95213
11.13043	75.93046	11.46319	12.60634	41.17831
11.30435	75.84921	11.63998	12.51081	41.36523
11.47826	75.71761	11.84108	12.44131	41.50289
11.65217	75.48727	12.08974	12.42299	41.62129
11.82609	75.23314	12.27991	12.48695	41.75043
12.00000	75.40172	12.05759	12.54069	41.89031
12.17391	75.51362	11.84649	12.63989	42.14093
12.34783	75.53060	11.76277	12.70662	42.29229
12.52174	75.53652	11.66333	12.80015	42.34439
12.69565	75.51029	11.55435	12.93537	42.25723
12.86957	75.46264	11.49372	13.04365	42.29081
13.04348	75.41543	11.44055	13.14401	42.33513
13.21739	75.36223	11.39618	13.24159	42.38019
13.39130	75.20600	11.38879	13.40521	42.40599
13.56522	75.03991	11.37697	13.58312	42.53253
13.73913	74.90987	11.35726	13.73288	42.66981
13.91304	74.88951	11.32326	13.78722	42.83783
14.08696	74.97645	11.27852	13.74502	43.00659
14.26087	75.05790	11.24182	13.70028	43.17609
14.43478	75.13695	11.20619	13.65686	43.27633
14.60870	75.27457	11.11823	13.60719	43.36731
14.78261	75.50876	10.86846	13.62278	43.53903
14.95652	75.77005	10.50125	13.72871	43.67149
15.13043	76.01533	10.14352	13.84114	43.63269
15.30435	76.15131	9.83744	14.01125	43.67863
15.47826	76.28895	9.49121	14.21984	43.64331
15.65217	76.41532	9.20205	14.38262	43.56873
15.82609	76.71577	8.73564	14.54858	43.48489
16.00000	76.90706	8.42642	14.66653	43.40179
16.17391	77.14039	8.03761	14.82200	43.30943
16.34783	77.24907	7.80636	14.94457	43.24781
16.52174	77.08242	7.94263	14.97496	43.15693
16.69565	76.86220	8.16356	14.97424	43.10679
16.86957	76.62054	8.40626	14.97320	43.04739
17.04348	76.46128	8.55282	14.98589	42.94873
17.21739	76.69498	8.17519	15.12983	42.83081
17.39130	77.14695	7.68333	15.16973	42.56363
17.56522	77.57309	7.22590	15.20101	42.79719
17.73913	77.96705	6.81646	15.21650	42.78149
17.91304	78.52229	6.23485	15.24286	42.46565
18.08696	78.78071	6.02711	15.19218	42.48231
18.26087	78.89963	5.95638	15.14398	42.73883
18.43478	78.94699	5.93698	15.11603	42.63609
18.60870	78.89740	5.97673	15.12586	42.56409
18.78261	78.86337	6.00726	15.12937	42.52283
18.95652	78.82343	6.03467	15.14190	42.43231
19.13043	78.75692	6.03833	15.20475	42.31253
19.30435	78.55783	6.00054	15.44162	42.18349
19.47826	78.47436	5.97552	15.55011	42.11519
19.65217	78.42453	5.95065	15.62481	42.06763
19.82609	78.39336	5.92804	15.67859	42.01081
20.00000	78.35543	5.91376	15.73081	42.01473
20.17391	78.35232	5.91258	15.73510	42.01939
20.34783	78.27529	5.89473	15.82998	42.01479
20.52174	78.24252	5.87934	15.87814	42.01093
20.69565	78.08680	5.86044	16.05276	42.01781
20.86957	78.03626	5.80012	16.16362	42.01543
21.04348	78.11016	5.72123	16.16861	42.01379
21.21739	78.31997	5.59523	16.08480	42.01289
21.39130	78.74751	5.34194	15.91055	42.01273
21.56522	79.22133	5.03943	15.73924	42.01331
21.73913	79.64545	4.68404	15.67052	42.01463
21.91304	80.12009	4.29683	15.58307	42.01669
22.08696	80.46804	4.04013	15.49183	42.01949
22.26087	80.80632	3.78312	15.41056	42.01303
22.43478	81.11152	3.51940	15.36909	42.01731
22.60870	81.48674	3.18197	15.33129	42.01233
22.78261	81.80145	3.03939	15.15916	42.01809
22.95652	82.04710	2.86127	15.09163	42.03459
23.13043	82.39488	2.65681	14.94831	42.08183
23.30435	82.68203	2.51450	14.80347	42.14981
23.47826	83.07792	2.36129	14.56079	42.16853
23.65217	83.46014	2.21644	14.32343	42.26799
23.82609	83.96492	2.16306	13.87202	42.27819
24.00000	84.46919	2.10888	13.42193	42.25313
24.17391	84.95411	2.03858	13.00731	42.36081
24.34783	85.54702	1.89974	12.55324	42.40323
24.52174	86.25870	1.82730	11.91401	42.44639
24.69565	86.86693	1.74854	11.38453	42.50029
24.86957	87.53387	1.71480	10.75134	42.52493
25.04348	87.93073	1.72257	10.34669	42.52031
25.21739	88.50848	1.73389	9.75763	42.52643
25.39130	89.00672	1.74365	9.24962	42.52329
25.56522	89.85179	1.76021	8.38800	42.52089
25.73913	90.50164	1.77037	7.72799	42.54223
25.91304	91.06874	1.73346	7.19780	42.52331
26.08696	91.72411	1.58221	6.69368	42.52813
26.26087	92.31715	1.51911	6.16375	42.38869
26.43478	92.71540	1.44395	5.84065	42.25999
26.60870	93.29801	1.37584	5.32616	42.14203
26.78261	93.68951	1.33470	4.97579	42.14481
26.95652	94.27212	1.27495	4.45293	42.10833
27.13043	94.65080	1.27761	4.07159	42.01259
27.30435	95.32605	1.28484	3.38910	42.01759
27.47826	95.76235	1.28982	2.94782	42.01333
27.65217	96.16332	1.29948	2.53720	42.01981
27.82609	96.23019	1.38407	2.38574	41.94703
28.00000	96.49599	1.40754	2.09647	41.86499
28.17391	96.71144	1.40933	1.87923	41.62369
28.34783	96.75697	1.41215	1.83088	41.52313
28.52174	96.75074	1.41486	1.83440	41.50331
28.69565	96.74270	1.41836	1.83894	41.54423
28.86957	96.77373	1.38234	1.84393	41.58589
29.04348	96.84991	1.30064	1.84945	41.63829
29.21739	96.92668	1.21840	1.85492	41.76143
29.39130	96.79251	1.20425	2.00323	41.89531
29.56522	96.79315	1.19972	2.00713	42.08993
29.73913	96.89918	1.16450	1.93631	42.27232
29.91304	97.00232	1.12871	1.86898	42.21339
30.08696	97.14847	1.10062	1.75092	42.22823
30.26087	97.17436	1.10091	1.72473	42.24581
30.43478	97.25263	1.10180	1.64557	42.27413
30.60870	97.31906	1.10255	1.57839	42.27319
30.78261	97.44759	1.10401	1.44840	42.09299
30.95652	97.54578	1.10512	1.34911	41.90353
31.13043	97.67551	1.06424	1.26025	41.77481
31.30435	97.83258	0.99593	1.17149	41.76683
31.47826	97.91554	0.94585	1.13861	41.64959
31.65217	97.99892	0.89655	1.10454	41.63309
31.82609	98.12773	0.88011	0.99217	41.63733
32.00000	98.12894	0.88012	0.99095	41.63231

==> data/simulation_tau0_entropy.txt <==
# position	entropy
0.00000	1.09861
0.17391	1.09856
0.34783	1.09841
0.52174	1.09794
0.69565	1.09694
0.86957	1.09527
1.04348	1.09249
1.21739	1.08943
1.39130	1.08603
1.56522	1.08159
1.73913	1.07791
1.91304	1.07468
2.08696	1.07188
2.26087	1.06741
2.43478	1.06378
2.60870	1.06133
2.78261	1.05928
2.95652	1.05751
3.13043	1.05689
3.30435	1.05647
3.47826	1.05457
3.65217	1.05207
3.82609	1.04947
4.00000	1.04564
4.17391	1.04164
4.34783	1.03665
4.52174	1.03084
4.69565	1.02435
4.86957	1.01745
5.04348	1.01047
5.21739	1.00367
5.39130	0.99807
5.56522	0.99121
5.73913	0.98503
5.91304	0.97792
6.08696	0.97161
6.26087	0.96445
6.43478	0.95817
6.60870	0.94782
6.78261	0.93354
6.95652	0.91504
7.13043	0.89587
7.30435	0.88344
7.47826	0.86898
7.65217	0.85488
7.82609	0.84251
8.00000	0.83429
8.17391	0.82645
8.34783	0.81805
8.52174	0.80883
8.69565	0.80072
8.86957	0.78894
9.04348	0.77887
9.21739	0.76692
9.39130	0.75164
9.56522	0.73926
9.73913	0.73325
9.91304	0.72793
10.08696	0.72240
10.26087	0.71870
10.43478	0.71604
10.60870	0.71524
10.78261	0.71639
10.95652	0.71671
11.13043	0.71845
11.30435	0.72006
11.47826	0.72255
11.65217	0.72680
11.82609	0.73142
12.00000	0.72833
12.17391	0.72622
12.34783	0.72586
12.52174	0.72567
12.69565	0.72602
12.86957	0.72679
13.04348	0.72754
13.21739	0.72840
13.39130	0.73110
13.56522	0.73393
13.73913	0.73611
13.91304	0.73639
14.08696	0.73483
14.26087	0.73337
14.43478	0.73195
14.60870	0.72943
14.78261	0.72488
14.95652	0.71951
15.13043	0.71429
15.30435	0.71096
15.47826	0.70733
15.65217	0.70399
15.82609	0.69675
16.00000	0.69193
16.17391	0.68580
16.34783	0.68256
16.52174	0.68617
16.69565	0.69114
16.86957	0.69653
17.04348	0.69996
17.21739	0.69394
17.39130	0.68341
17.56522	0.67321
17.73913	0.66362
17.91304	0.64960
18.08696	0.64347
18.26087	0.64085
18.43478	0.63989
18.60870	0.64108
18.78261	0.64192
18.95652	0.64283
19.13043	0.64396
19.30435	0.64687
19.47826	0.64798
19.65217	0.64855
19.82609	0.64883
20.00000	0.64930
20.17391	0.64934
20.34783	0.65040
20.52174	0.65077
20.69565	0.65306
20.86957	0.65324
21.04348	0.65126
21.21739	0.64663
21.39130	0.63711
21.56522	0.62612
21.73913	0.61508
21.91304	0.60250
22.08696	0.59341
22.26087	0.58429
22.43478	0.57543
22.60870	0.56404
22.78261	0.55649
22.95652	0.54943
23.13043	0.54005
23.30435	0.53264
23.47826	0.52304
23.65217	0.51367
23.82609	0.50368
24.00000	0.49350
24.17391	0.48319
24.34783	0.46934
24.52174	0.45411
24.69565	0.44043
24.86957	0.42604
25.04348	0.41777
25.21739	0.40542
25.39130	0.39445
25.56522	0.37514
25.73913	0.35960
25.91304	0.34490
26.08696	0.32584
26.26087	0.30916
26.43478	0.29721
26.60870	0.27988
26.78261	0.26799
26.95652	0.24978
27.13043	0.23808
27.30435	0.21629
27.47826	0.20147
27.65217	0.18728
27.82609	0.18534
28.00000	0.17545
28.17391	0.16709
28.34783	0.16530
28.52174	0.16555
28.69565	0.16588
28.86957	0.16455
29.04348	0.16128
29.21739	0.15792
29.39130	0.16311
29.56522	0.16306
29.73913	0.15875
29.91304	0.15452
30.08696	0.14856
30.26087	0.14752
30.43478	0.14435
30.60870	0.14163
30.78261	0.13628
30.95652	0.13212
31.13043	0.12644
31.30435	0.11944
31.47826	0.11567
31.65217	0.11184
31.82609	0.10597
32.00000	0.10591

==> data/simulation_tau0_entropy_passive.txt <==
0.00000	1.09860
0.00000	1.09357
0.05755	1.08853
0.05755	1.08350
0.05755	1.07847
0.46043	1.02311
0.86332	0.97781
1.38130	0.92748
1.66905	0.90232
1.84174	0.89225
1.89929	0.88722
1.95684	0.88218
2.01439	0.87212
2.18704	0.84192
2.18704	0.83186
2.24459	0.82179
2.30217	0.81172
2.35972	0.80669
2.35972	0.80669
2.70502	0.82682
3.16546	0.87715
3.39569	0.90232
3.51079	0.91238
3.62589	0.92245
3.68344	0.92245
3.74099	0.92245
3.79857	0.92245
3.85612	0.92245
3.91367	0.92245
4.14388	0.89225
4.43166	0.87212
4.60431	0.86709
4.71941	0.86709
4.77699	0.86709
4.83454	0.86709
4.83454	0.86709
4.94964	0.86709
5.12229	0.86205
5.23739	0.85702
5.41008	0.85702
5.46763	0.85199
5.52518	0.84695
5.58273	0.84192
5.69783	0.83689
5.81296	0.83689
5.92806	0.83186
6.04316	0.82682
6.15826	0.82179
6.27340	0.82179
6.33095	0.81676
6.61870	0.81172
6.96403	0.81172
7.07913	0.81172
7.13668	0.81172
7.19423	0.81172
7.36692	0.82179
7.48202	0.83186
7.53957	0.83186
7.59712	0.83186
7.71222	0.83186
7.94245	0.83689
8.05755	0.84192
8.17265	0.84192
8.23020	0.84695
8.51798	0.85702
8.74819	0.86709
8.97842	0.88218
9.32375	0.89225
9.55395	0.90232
9.89929	0.92245
10.12949	0.92748
10.12949	0.93251
10.18704	0.93251
10.24459	0.92748
10.58992	0.89225
10.82016	0.87212
11.05036	0.86709
11.22301	0.86709
11.39569	0.86709
11.45324	0.87212
11.68344	0.87212
11.91367	0.87212
12.14388	0.86205
12.25898	0.85702
12.31656	0.85199
12.48921	0.83689
12.71941	0.81676
12.89209	0.79663
13.17984	0.77649
13.41008	0.76643
13.52518	0.76139
13.75538	0.74126
14.04316	0.72113
14.27336	0.70100
14.56115	0.67584
14.84893	0.64564
15.07913	0.61544
15.30936	0.60537
15.42447	0.60034
15.48202	0.59531
15.48202	0.59028
15.53957	0.58524
15.88490	0.52485
16.11510	0.49968
16.17265	0.49465
16.23020	0.49465
16.46043	0.51982
16.63308	0.53995
16.74819	0.56511
16.86332	0.58524
16.86332	0.59028
16.92087	0.59028
17.15107	0.59028
17.38130	0.59028
17.43885	0.59028
17.43885	0.59028
17.84174	0.57014
18.07194	0.55505
18.12949	0.55001
18.24459	0.54498
18.41727	0.54498
18.53237	0.54498
18.58992	0.54498
18.64747	0.54498
18.70502	0.55001
18.76257	0.55001
18.93526	0.55001
19.10791	0.55001
19.22301	0.55001
19.28056	0.55001
19.28056	0.55001
19.45324	0.55001
19.68344	0.55001
19.74099	0.55505
19.74099	0.55505
19.74099	0.55505
19.79854	0.56008
19.91367	0.57014
20.08633	0.58021
20.14388	0.58524
20.25898	0.58524
20.25898	0.59028
20.37411	0.59531
20.48921	0.60537
20.60431	0.61544
20.71941	0.62047
20.94964	0.62047
21.12229	0.62551
21.46763	0.63054
21.81293	0.63557
21.87051	0.63557
22.04316	0.63557
22.27336	0.64564
22.38850	0.64564
22.79135	0.62551
23.13668	0.62047
23.25178	0.61544
23.48202	0.61041
23.59712	0.61041
23.71222	0.60034
24.00000	0.58021
24.28775	0.56008
24.86332	0.52988
25.61150	0.49968
26.35972	0.49465
26.53237	0.49465
26.70502	0.49465
26.76257	0.49968
26.76257	0.50471
26.99281	0.55505
27.10791	0.58524
27.16546	0.59028
27.22301	0.59028
27.28056	0.59531
27.45324	0.60537
27.68344	0.62047
27.85612	0.63054
27.91367	0.63557
27.97122	0.64061
28.20143	0.65570
28.25898	0.66074
28.37411	0.66577
28.60431	0.67080
28.71941	0.67584
29.29495	0.68087
29.87051	0.70100
30.04316	0.70603
30.44605	0.72616
30.61870	0.73623
30.67625	0.73623
30.73380	0.73623
31.02158	0.72113
31.36692	0.71610
31.53957	0.71107
31.65467	0.70603
32.00000	0.70100

==> data/simulation_tau1.txt <==
0.00000	33.33333	33.33333	33.33333	41.00337
0.17431	33.14371	33.31031	33.54599	41.29283
0.34862	33.01875	33.35235	33.62890	41.89287
0.52294	32.90683	33.40808	33.68509	42.31349
0.69725	32.30230	34.09574	33.60196	42.88469
0.87156	31.81253	34.82041	33.36706	43.48647
1.04587	31.04911	36.06786	32.88303	44.07883
1.22018	30.47852	37.13965	32.38183	44.51177
1.39450	29.58445	38.68699	31.72857	44.51529
1.56881	28.85632	40.18020	30.96348	44.56939
1.74312	28.37863	41.03204	30.58933	44.71407
1.91743	27.96483	41.90861	30.12656	44.93933
2.09174	27.45232	43.06798	29.47970	45.20517
2.26606	26.70887	44.27387	29.01726	45.57159
2.44037	25.11573	45.87453	29.00974	45.95859
2.61468	24.00015	47.56163	28.43822	46.37617
2.78899	23.02027	49.47837	27.50135	46.00433
2.96330	22.28260	50.87701	26.84040	44.89307
3.13761	21.52738	52.16564	26.30698	44.52239
3.31193	20.89103	53.19724	25.91173	44.07229
3.48624	20.13462	54.33640	25.52897	43.61277
3.66055	19.59223	55.01843	25.38934	43.12383
3.83486	19.09382	55.88688	25.01931	42.51547
4.00917	18.49201	57.07505	24.43294	42.17769
4.18349	17.97873	57.84805	24.17322	42.31049
4.35780	17.56129	58.40303	24.03568	42.31387
4.53211	17.15426	58.92967	23.91607	43.47783
4.70642	16.71129	59.34908	23.93963	44.22237
4.88073	16.28078	59.87507	23.84416	44.86749
5.05505	15.82586	60.36576	23.80839	45.11319
5.22936	15.39218	61.01770	23.59012	45.25947
5.40367	15.13238	61.55231	23.31531	45.25633
5.57798	14.88791	61.81895	23.29314	45.31377
5.75229	14.78520	61.90989	23.30491	45.36179
5.92661	14.62545	61.75276	23.62179	45.39039
6.10092	14.69499	62.06147	23.24354	45.39957
6.27523	15.06426	62.81947	22.11627	45.39933
6.44954	15.35267	63.48207	21.16527	45.39967
6.62385	15.46650	63.89692	20.63658	45.39059
6.79817	15.45987	64.25542	20.28471	45.39209
6.97248	15.33489	64.82211	19.84300	45.39417
7.14679	14.99332	65.65663	19.35005	45.48683
7.32110	14.69316	66.44981	18.85703	45.69007
7.49541	14.40120	67.28591	18.31289	45.97389
7.66972	14.13526	68.22508	17.63966	46.34829
7.84404	14.06999	68.98963	16.94038	46.60327
8.01835	13.72291	69.99031	16.28678	46.70883
8.19266	13.43247	70.79253	15.77499	46.40497
8.36697	13.13860	71.61980	15.24160	45.65169
8.54128	12.89105	72.38326	14.72569	45.22899
8.71560	12.65424	73.25362	14.09214	44.59687
8.88991	12.42212	74.15238	13.42549	44.03533
9.06422	12.16711	75.08855	12.74434	43.38437
9.23853	11.71893	76.26521	12.01586	42.99399
9.41284	11.29373	77.61586	11.09041	42.47419
9.58716	10.92440	78.76985	10.30575	41.94497
9.76147	10.26696	80.11107	9.62197	41.56633
9.93578	9.52681	82.13492	8.33828	41.14827
10.11009	8.84626	83.96364	7.19010	41.00079
10.28440	8.07190	85.63314	6.29496	41.00389
10.45872	7.88144	86.81487	5.30368	41.00757
10.63303	7.63000	87.44790	4.92210	41.00183
10.80734	7.52648	88.09811	4.37540	40.64667
10.98165	7.47186	88.86972	3.65841	40.61209
11.15596	7.38732	89.16783	3.44485	40.76809
11.33028	7.34362	89.36744	3.28894	40.97467
11.50459	7.45854	89.31963	3.22183	41.25183
11.67890	7.53944	89.30444	3.15612	41.61957
11.85321	7.75298	89.04452	3.20250	41.18789
12.02752	7.99824	88.74878	3.25299	40.55679
12.20183	8.21336	88.44820	3.33844	40.14627
12.37615	8.41827	88.19074	3.39099	39.96633
12.55046	8.84070	87.74906	3.41024	39.80697
12.72477	9.29113	87.30536	3.40351	39.68819
12.89908	9.45780	87.19346	3.34874	39.68999
13.07339	9.49859	87.19289	3.30852	39.68237
13.24771	9.22290	87.50210	3.27500	39.67533
13.42202	8.94037	87.82248	3.23715	39.61887
13.59633	8.76723	88.02770	3.20507	39.55299
13.77064	8.57714	88.32818	3.09468	39.46769
13.94495	8.36069	88.67095	2.96837	39.37297
14.11927	8.09947	88.99190	2.90863	39.27883
14.29358	7.87627	89.25752	2.86620	39.12527
14.46789	7.63763	89.55571	2.80666	38.94229
14.64220	7.53935	89.69011	2.77055	38.75989
14.81651	7.44357	89.82108	2.73535	38.58807
14.99083	7.34618	89.89966	2.75416	38.43683
15.16514	7.24635	89.91477	2.83889	38.23617
15.33945	7.15003	89.93996	2.91001	37.94609
15.51376	7.15589	89.88783	2.95628	37.42659
15.68807	6.82429	90.12357	3.05214	36.97767
15.86239	6.47665	90.37607	3.14728	36.19933
16.03670	6.15623	90.62258	3.22119	35.55157
16.21101	5.84867	90.94643	3.20490	34.93439
16.38532	5.54584	91.24808	3.20609	34.52779
16.55963	5.25086	91.48618	3.26295	33.97177
16.73394	4.95102	91.72139	3.32759	33.47633
16.90826	4.65043	91.94086	3.40872	32.98147
17.08257	4.45091	92.13670	3.41238	32.43719
17.25688	4.29240	92.24483	3.46277	31.62349
17.43119	4.13520	92.34606	3.51874	31.12037
17.60550	3.99514	92.42128	3.58358	30.71783
17.77982	3.87110	92.54155	3.58734	30.01587
17.95413	3.75612	92.55853	3.68535	29.53449
18.12844	3.65748	92.66842	3.67410	28.55369
18.30275	3.56950	92.75724	3.67326	27.76347
18.47706	3.47915	92.85095	3.66989	27.24383
18.65138	3.39504	92.93187	3.67309	27.06477
18.82569	3.32528	92.99898	3.67574	26.97629
19.00000	3.23945	93.14346	3.61709	26.70839
19.17431	3.14984	93.29178	3.55839	26.31107
19.34862	3.03313	93.40539	3.56148	25.57433
19.52294	2.93234	93.53913	3.52853	24.88817
19.69725	2.71355	93.79231	3.49415	24.21259
19.87156	2.43895	94.09242	3.46863	23.02759
20.04587	2.22072	94.33525	3.44403	20.13317
20.22018	2.04087	94.54896	3.41017	19.73933
20.39450	1.89897	94.79383	3.30720	19.73607
20.56881	1.72947	95.16860	3.10193	19.73339
20.74312	1.64547	95.48673	2.86781	19.88129
20.91743	1.53222	95.82330	2.64448	19.79977
21.09174	1.49516	95.97021	2.53463	19.42883
21.26606	1.50037	96.07226	2.42738	19.04847
21.44037	1.52303	96.16174	2.31523	18.63869
21.61468	1.58555	96.21429	2.20016	17.88949
21.78899	1.59951	96.27414	2.12635	17.43087
21.96330	1.59699	96.33150	2.07150	17.00283
22.13761	1.59834	96.41306	1.98860	16.54537
22.31193	1.59869	96.43384	1.96747	15.94849
22.48624	1.62835	96.49025	1.88139	15.30219
22.66055	1.69079	96.53415	1.77506	14.55647
22.83486	1.69914	96.66968	1.63118	13.89133
23.00917	1.69885	96.71723	1.58392	13.26677
23.18349	1.69898	96.81183	1.48919	12.61279
23.35780	1.76214	96.84925	1.38861	11.97939
23.53211	1.79445	96.91042	1.29513	11.34657
23.70642	1.79571	96.97817	1.22612	10.72433
23.88073	1.79746	97.07269	1.12986	10.14267
24.05505	1.65773	97.30089	1.04138	9.59159
24.22936	1.58609	97.47891	0.93499	9.15109
24.40367	1.55161	97.54179	0.90660	8.69117
24.57798	1.51664	97.57644	0.90692	8.15183
24.75229	1.51539	97.57768	0.90693	7.60307
24.92661	1.51474	97.57907	0.90619	7.08489
25.10092	1.45450	97.70855	0.83695	6.57729
25.27523	1.42158	97.80709	0.77133	6.05027
25.44954	1.42080	97.80829	0.77090	5.66383
25.62385	1.41799	97.81263	0.76938	5.39797
25.79817	1.43902	97.79220	0.76877	5.21269
25.97248	1.46962	97.76185	0.76853	5.12799
26.14679	1.50105	97.64122	0.85773	5.02387
26.32110	1.51892	97.57203	0.90905	4.93033
26.49541	1.52481	97.56261	0.91257	4.72737
26.66972	1.53593	97.53212	0.93195	4.05499
26.84404	1.57374	97.41924	1.00703	3.90319
27.01835	1.61194	97.29142	1.09664	3.93197
27.19266	1.64498	97.12827	1.22675	4.03133
27.36697	1.64968	97.00076	1.34956	4.17127
27.54128	1.65527	96.99059	1.35414	4.32179
27.71560	1.65527	96.99059	1.35414	4.45289
27.88991	1.65527	96.99059	1.35414	4.66457
28.06422	1.65221	96.92219	1.42559	4.80683
28.23853	1.64888	96.86169	1.48943	5.01967
28.41284	1.64668	96.85815	1.49516	5.35309
28.58716	1.64331	96.77497	1.58172	5.36709
28.76147	1.63970	96.67706	1.68325	5.08167
28.93578	1.63692	96.54278	1.82030	4.85683
29.11009	1.62981	96.43630	1.93388	4.68257
29.28440	1.62346	96.37151	2.00503	4.53889
29.45872	1.61742	96.30661	2.07597	4.48579
29.63303	1.60846	96.24700	2.14454	4.22327
29.80734	1.60124	96.14743	2.25133	4.08133
29.98165	1.59418	96.04850	2.35732	3.94997
30.15596	1.58570	95.95424	2.46006	3.80919
30.33028	1.58327	95.84532	2.57141	3.59899
30.50459	1.57063	95.75268	2.67669	3.40937
30.67890	1.54980	95.65819	2.79200	3.31033
30.85321	1.52694	95.55159	2.92147	3.14187
31.02752	1.50371	95.43885	3.05743	2.96399
31.20183	1.47935	95.30498	3.21566	2.87669
31.37615	1.46498	95.22869	3.30633	2.59997
31.55046	1.45979	95.18912	3.35109	2.25383
31.72477	1.45749	95.13092	3.41159	2.06827
31.89908	1.45441	95.05681	3.48878	1.80329
32.07339	1.45132	95.04801	3.50067	1.70889
32.24771	1.44693	95.06298	3.49009	1.53507
32.42202	1.44443	95.07152	3.48405	1.40183
32.59633	1.44443	95.07152	3.48405	1.27917
32.77064	1.44443	95.07152	3.48405	1.11709
32.94495	1.44443	95.07152	3.48405	1.11559
33.11927	1.44443	95.07152	3.48405	1.11467
33.29358	1.44443	95.07152	3.48405	1.11433
33.46789	1.44443	95.07152	3.48405	1.13457
33.64220	1.44443	95.07152	3.48405	1.22539
33.81651	1.44443	95.07152	3.48405	1.26679
33.99083	1.44443	95.07152	3.48405	1.26877
34.16514	1.44363	95.01900	3.53737	1.08133
34.33945	1.44254	94.94716	3.61030	0.96447
34.51376	1.44254	94.94716	3.61030	0.82819
34.68807	1.44065	94.82312	3.73622	0.82249
34.86239	1.44065	94.82312	3.73622	0.82737
35.03670	1.44065	94.82312	3.73622	0.82283
35.21101	1.44065	94.82312	3.73622	0.97887
35.38532	1.43050	94.84078	3.72871	1.13549
35.55963	1.37544	94.91247	3.71209	1.23269
35.73394	1.32687	94.98112	3.69201	1.39047
35.90826	1.28019	95.05311	3.66670	1.40883
36.08257	1.22495	95.13339	3.64167	1.31777
36.25688	1.16839	95.23317	3.59844	1.26729
36.43119	1.12063	95.32919	3.55019	1.26739
36.60550	1.06932	95.43396	3.49672	1.18807
36.77982	1.01083	95.54472	3.44444	1.11933
36.95413	0.95981	95.64841	3.39179	1.01117
37.12844	0.91194	95.70429	3.38378	0.96359
37.30275	0.78728	95.82902	3.38370	0.96659
37.47706	0.70955	95.90951	3.38094	0.96017
37.65138	0.61993	96.00899	3.37108	0.96433
37.82569	0.61210	96.02936	3.35854	0.96907
38.00000	0.61159	96.03264	3.35576	0.96439

==> data/simulation_tau1_entropy.txt <==
# position	entropy
0.00000	1.09861
0.17431	1.09860
0.34862	1.09858
0.52294	1.09857
0.69725	1.09835
0.87156	1.09793
1.04587	1.09669
1.22018	1.09512
1.39450	1.09194
1.56881	1.08800
1.74312	1.08530
1.91743	1.08225
2.09174	1.07777
2.26606	1.07236
2.44037	1.06351
2.61468	1.05355
2.78899	1.04129
2.96330	1.03137
3.13761	1.02138
3.31193	1.01282
3.48624	1.00270
3.66055	0.99614
3.83486	0.98798
4.00917	0.97651
4.18349	0.96838
4.35780	0.96223
4.53211	0.95620
4.70642	0.95087
4.88073	0.94447
5.05505	0.93813
5.22936	0.93019
5.40367	0.92394
5.57798	0.92027
5.75229	0.91891
5.92661	0.91969
6.10092	0.91702
6.27523	0.91090
6.44954	0.90482
6.62385	0.90054
6.79817	0.89643
6.97248	0.88948
7.14679	0.87857
7.32110	0.86797
7.49541	0.85655
7.66972	0.84347
7.84404	0.83280
8.01835	0.81786
8.19266	0.80551
8.36697	0.79245
8.54128	0.78011
8.71560	0.76573
8.88991	0.75042
9.06422	0.73397
9.23853	0.71250
9.41284	0.68687
9.58716	0.66406
9.76147	0.63661
9.93578	0.59278
10.11009	0.55057
10.28440	0.51005
10.45872	0.47875
10.63303	0.46184
10.80734	0.44324
10.98165	0.41971
11.15596	0.41073
11.33028	0.40453
11.50459	0.40517
11.67890	0.40499
11.85321	0.41178
12.02752	0.41940
12.20183	0.42735
12.37615	0.43391
12.55046	0.44435
12.72477	0.45434
12.89908	0.45628
13.07339	0.45587
13.24771	0.44862
13.42202	0.44096
13.59633	0.43593
13.77064	0.42784
13.94495	0.41850
14.11927	0.41025
14.29358	0.40341
14.46789	0.39552
14.64220	0.39184
14.81651	0.38824
14.99083	0.38646
15.16514	0.38689
15.33945	0.38691
15.51376	0.38864
15.68807	0.38343
15.86239	0.37757
16.03670	0.37151
16.21101	0.36261
16.38532	0.35426
16.55963	0.34781
16.73394	0.34130
16.90826	0.33511
17.08257	0.32923
17.25688	0.32606
17.43119	0.32304
17.60550	0.32078
17.77982	0.31698
17.95413	0.31649
18.12844	0.31295
18.30275	0.31007
18.47706	0.30701
18.65138	0.30434
18.82569	0.30210
19.00000	0.29733
19.17431	0.29240
19.34862	0.28852
19.52294	0.28397
19.69725	0.27518
19.87156	0.26446
20.04587	0.25558
20.22018	0.24763
20.39450	0.23870
20.56881	0.22503
20.74312	0.21353
20.91743	0.20097
21.09174	0.19547
21.26606	0.19176
21.44037	0.18855
21.61468	0.18681
21.78899	0.18458
21.96330	0.18238
22.13761	0.17924
22.31193	0.17843
22.48624	0.17627
22.66055	0.17459
22.83486	0.16912
23.00917	0.16717
23.18349	0.16325
23.35780	0.16156
23.53211	0.15885
23.70642	0.15591
23.88073	0.15173
24.05505	0.14212
24.22936	0.13430
24.40367	0.13156
24.57798	0.13012
24.75229	0.13007
24.92661	0.13000
25.10092	0.12422
25.27523	0.11968
25.44954	0.11962
25.62385	0.11943
25.79817	0.12029
25.97248	0.12157
26.14679	0.12715
26.32110	0.13031
26.49541	0.13072
26.66972	0.13209
26.84404	0.13711
27.01835	0.14274
27.19266	0.14985
27.36697	0.15535
27.54128	0.15578
27.71560	0.15578
27.88991	0.15578
28.06422	0.15869
28.23853	0.16123
28.41284	0.16138
28.58716	0.16483
28.76147	0.16883
28.93578	0.17421
29.11009	0.17839
29.28440	0.18090
29.45872	0.18339
29.63303	0.18564
29.80734	0.18938
29.98165	0.19305
30.15596	0.19649
30.33028	0.20044
30.50459	0.20371
30.67890	0.20695
30.85321	0.21055
31.02752	0.21430
31.20183	0.21869
31.37615	0.22115
31.55046	0.22244
31.72477	0.22436
31.89908	0.22679
32.07339	0.22705
32.24771	0.22652
32.42202	0.22622
32.59633	0.22622
32.77064	0.22622
32.94495	0.22622
33.11927	0.22622
33.29358	0.22622
33.46789	0.22622
33.64220	0.22622
33.81651	0.22622
33.99083	0.22622
34.16514	0.22794
34.33945	0.23029
34.51376	0.23029
34.68807	0.23430
34.86239	0.23430
35.03670	0.23430
35.21101	0.23430
35.38532	0.23363
35.55963	0.23078
35.73394	0.22806
35.90826	0.22523
36.08257	0.22203
36.25688	0.21814
36.43119	0.21444
36.60550	0.21039
36.77982	0.20601
36.95413	0.20192
37.12844	0.19944
37.30275	0.19354
37.47706	0.18968
37.65138	0.18489
37.82569	0.18408
38.00000	0.18396


==> data/simulation_tau1_entropy_passive.txt <==
0.06834	1.09860
0.27336	1.09860
0.54677	1.09860
0.61511	1.09860
0.75179	1.09301
0.82013	1.09301
0.95685	1.08742
1.02519	1.08742
1.16187	1.08742
1.23021	1.08742
1.29855	1.08742
1.50361	1.08183
1.70864	1.07065
1.84532	1.05947
1.98200	1.04270
2.18706	1.03711
2.46043	1.02593
2.66545	1.02593
2.80217	1.02034
2.93885	1.01475
3.14387	1.00357
3.41728	0.98680
3.55396	0.98121
3.55396	0.97562
3.62230	0.97003
3.69064	0.96444
3.96404	0.95885
4.03238	0.95885
4.10072	0.95885
4.30575	0.96444
4.51081	0.97003
4.71583	0.97562
4.78417	0.97562
4.85251	0.98121
4.92085	0.98121
5.12591	0.98680
5.19425	0.98680
5.33094	0.99239
5.39928	0.99798
5.46762	0.99798
5.74102	1.00357
5.94604	1.00357
6.28779	1.00357
6.42447	1.00357
6.56115	0.99798
6.69783	0.99798
7.03957	0.99798
7.17626	0.99798
7.31294	0.99798
7.38128	0.99798
7.65468	0.99798
7.85970	0.99798
7.99639	1.00357
8.06476	1.00357
8.13311	1.00357
8.33813	1.00357
8.47481	1.00357
8.74821	0.99239
8.95323	0.99239
9.22660	0.98121
9.56834	0.97562
9.70502	0.97562
9.84174	0.97003
9.97842	0.96444
10.18345	0.95326
10.25179	0.95326
10.38847	0.94767
10.52519	0.94208
11.14030	0.90854
11.68706	0.88618
12.50719	0.85824
12.91728	0.83588
13.32732	0.82470
13.53238	0.82470
13.66906	0.82470
13.73740	0.82470
13.80575	0.82470
14.01081	0.83588
14.07915	0.83588
14.28417	0.81911
14.83094	0.75762
15.24102	0.73526
15.37770	0.72408
15.58272	0.71290
15.71941	0.70731
15.78775	0.71290
16.06115	0.74085
16.26617	0.76321
16.40289	0.78557
16.47123	0.79116
16.53957	0.79116
16.53957	0.79116
16.67626	0.79116
16.81294	0.79675
16.88128	0.79675
17.22302	0.80234
17.42804	0.80793
17.56473	0.80793
17.63311	0.81352
17.76979	0.81352
18.11149	0.81911
18.31655	0.82470
18.38489	0.82470
18.45323	0.82470
18.65826	0.83029
18.93166	0.83588
19.27336	0.84706
19.54677	0.85824
19.75179	0.86383
19.95681	0.86942
20.02519	0.87501
20.09353	0.87501
20.36689	0.87501
20.50358	0.88059
20.77698	0.88618
20.98200	0.88618
21.18706	0.89177
21.46043	0.89736
21.46043	0.90295
21.52877	0.90295
21.52877	0.90295
21.59711	0.90295
21.73379	0.90295
21.87051	0.89736
22.00719	0.89177
22.48562	0.88618
22.96404	0.88059
23.10072	0.88059
23.23740	0.88059
23.30575	0.88059
23.51077	0.88059
23.78417	0.88059
24.19425	0.88618
24.46762	0.89177
24.53596	0.89177
24.60430	0.89177
24.87770	0.89177
25.08272	0.89177
25.15107	0.89177
25.21941	0.89177
25.56115	0.86942
25.90285	0.85265
26.38128	0.84706
26.72302	0.84706
26.92804	0.84706
27.06473	0.85265
27.40647	0.86383
27.67983	0.87501
27.81655	0.87501
27.95323	0.88059
28.02158	0.88618
28.15826	0.89177
28.29494	0.89736
28.43166	0.90295
28.63668	0.91413
28.70502	0.91972
28.77336	0.92531
28.84170	0.92531
28.91008	0.92531
29.11511	0.91972
29.38847	0.90854
29.66187	0.89736
30.00358	0.89177
30.07192	0.89177
30.41366	0.88618
30.55034	0.88618
30.68702	0.88618
31.02877	0.89177
31.09711	0.89177
31.09711	0.89177
31.57553	0.87501
31.84890	0.85824
32.12230	0.85265
32.60072	0.83588
32.94243	0.81911
33.14749	0.80793
33.28417	0.80234
33.42085	0.79675
33.42085	0.79116
33.55753	0.78557
33.83094	0.77439
33.96762	0.75762
34.17264	0.74085
34.37770	0.72408
34.51438	0.70731
34.65107	0.69054
34.85609	0.68495
34.92447	0.67936
34.92447	0.68495
35.19783	0.70172
35.26617	0.70731
35.47123	0.71290
35.53957	0.71849
35.53957	0.71849
35.67626	0.71290
35.81294	0.70172
35.94962	0.69054
36.08634	0.67936
36.22302	0.66259
36.42804	0.65141
36.49639	0.64582
36.56473	0.64023
36.76979	0.62905
36.83813	0.62905
36.97481	0.62905
37.04315	0.62905
37.31655	0.63464
37.31655	0.63464
37.38489	0.63464
37.45323	0.64023
37.52158	0.64582
37.58992	0.64582
37.86332	0.65700
38.00000	0.65700


==> data/simulation_tau2.txt <==
0.00000	33.33333	33.33333	33.33333	41.00337
0.16204	33.17467	33.57274	33.25259	41.14613
0.32407	33.01477	33.81403	33.17121	41.28893
0.48611	32.89195	34.05177	33.05628	41.38259
0.64815	32.62294	34.65155	32.72551	41.46711
0.81019	32.38450	35.15615	32.45935	41.49249
0.97222	32.07034	35.80469	32.12497	41.85873
1.13426	31.84154	36.33095	31.82752	42.51583
1.29630	31.55063	36.88404	31.56533	43.50379
1.45833	31.29119	37.45569	31.25312	44.64261
1.62037	30.90289	38.05263	31.04449	45.06229
1.78241	30.58458	38.64746	30.76796	45.48283
1.94444	30.19120	39.22985	30.57895	45.85423
2.10648	29.87833	39.69938	30.42229	46.11649
2.26852	29.57567	40.05631	30.36802	46.56961
2.43056	29.24933	40.47808	30.27259	46.63359
2.59259	29.00640	40.79959	30.19401	46.72843
2.75463	28.73334	41.19904	30.06762	46.72413
2.91667	28.47095	41.56192	29.96713	46.72069
3.07870	28.15774	42.02635	29.81591	46.55811
3.24074	27.87545	42.36177	29.76278	46.27639
3.40278	27.58854	42.70264	29.70882	45.33553
3.56481	27.28536	43.03071	29.68393	44.59553
3.72685	27.03310	43.22007	29.74682	44.27639
3.88889	26.74436	43.57208	29.68356	44.19811
4.05093	26.52304	43.80940	29.66757	43.91069
4.21296	26.29629	44.19296	29.51075	43.58413
4.37500	25.81925	44.71055	29.47021	43.05843
4.53704	25.31024	45.22646	29.46329	41.98359
4.69907	24.76140	45.69980	29.53880	41.18961
4.86111	24.32160	46.12802	29.55038	41.10649
5.02315	23.89739	46.56097	29.54165	41.39423
5.18519	23.42422	46.83018	29.74560	41.62283
5.34722	22.90473	47.04406	30.05121	41.83229
5.50926	22.33819	47.23734	30.42447	42.04261
5.67130	21.78097	47.34196	30.87706	42.26379
5.83333	21.29066	47.27523	31.43411	42.41583
5.99537	20.54609	46.96767	32.48623	42.60873
6.15741	19.79929	46.63615	33.56456	42.82249
6.31944	19.09231	46.29248	34.61522	43.24711
6.48148	18.40337	46.00830	35.58833	43.89259
6.64352	17.55417	45.89348	36.55235	44.42893
6.80556	16.72741	45.76923	37.50336	44.76613
6.96759	16.07096	45.55559	38.37345	44.93419
7.12963	15.43990	45.43712	39.12298	45.07311
7.29167	14.59223	45.54748	39.86029	45.33289
7.45370	14.05250	45.49021	40.45729	45.55353
7.61574	13.51374	45.63893	40.84734	45.64503
7.77778	12.96711	45.86402	41.16887	45.74739
7.93981	12.51964	45.78973	41.69064	45.74061
8.10185	12.25967	45.66547	42.07486	45.74469
8.26389	11.89044	45.62810	42.48147	45.74963
8.42593	11.33250	45.77425	42.89325	45.74543
8.58796	10.81635	45.93176	43.25189	45.59209
8.75000	10.38224	46.11531	43.50246	45.58961
8.91204	9.70462	46.42373	43.87164	45.58799
9.07407	8.46424	47.05875	44.47701	45.58723
9.23611	7.72582	47.43837	44.83581	45.58733
9.39815	7.23124	47.69263	45.07612	45.58829
9.56019	6.00880	48.32110	45.67011	45.58011
9.72222	5.54433	48.64230	45.81337	45.58279
9.88426	5.53028	48.77243	45.69729	45.58633
10.04630	5.51631	48.90190	45.58179	45.58073
10.20833	5.50406	49.01539	45.48056	45.58599
10.37037	5.54526	49.18473	45.27001	45.58211
10.53241	5.65775	49.37812	44.96413	45.58909
10.69444	5.73705	49.50696	44.75599	45.58693
10.85648	5.60414	49.74876	44.64711	45.75563
11.01852	5.41009	49.96224	44.62767	45.91519
11.18056	4.95091	50.38178	44.66732	46.08561
11.34259	4.71045	50.81019	44.47936	46.18689
11.50463	4.48882	51.21830	44.29288	46.42903
11.66667	4.34188	51.43311	44.22501	46.56203
11.82870	4.22501	51.63868	44.13631	46.84589
11.99074	3.94906	52.00840	44.04254	47.05061
12.15278	3.50419	52.48956	44.00625	47.09619
12.31481	3.17772	52.86904	43.95324	47.21263
12.47685	2.88485	53.18093	43.93422	47.21993
12.63889	2.77826	53.54801	43.67373	47.21809
12.80093	2.66745	53.68767	43.64488	47.21711
12.96296	2.62509	53.80440	43.57051	47.21699
13.12500	2.69966	53.93915	43.36119	47.21773
13.28704	2.94037	53.82780	43.23182	47.21933
13.44907	3.20276	53.75085	43.04639	47.21179
13.61111	3.67932	53.44653	42.87415	47.21511
13.77315	3.93706	53.21685	42.84609	47.07929
13.93519	4.20856	53.01082	42.78062	46.88433
14.09722	4.41679	52.84043	42.74279	46.73023
14.25926	4.81746	52.67292	42.50962	46.72699
14.42130	5.06921	52.53819	42.39260	46.56461
14.58333	5.41442	52.31526	42.27033	46.42309
14.74537	5.82305	52.10031	42.07664	46.39243
14.90741	5.91184	52.03045	42.05771	46.39263
15.06944	5.94086	52.16816	41.89098	46.39369
15.23148	6.01609	52.23523	41.74868	46.39561
15.39352	5.76889	52.53091	41.70020	46.39839
15.55556	5.40214	52.86872	41.72914	46.39203
15.71759	5.07073	53.42913	41.50014	46.39653
15.87963	4.79884	53.88251	41.31864	46.39189
16.04167	4.54680	54.57259	40.88061	46.39811
16.20370	4.40931	55.08230	40.50838	46.39519
16.36574	4.27299	55.53903	40.18799	46.39313
16.52778	4.16850	55.98553	39.84597	46.39193
16.68981	4.00372	56.47928	39.51700	46.40159
16.85185	3.90336	56.91166	39.18499	46.56211
17.01389	3.72634	57.34977	38.92389	46.56349
17.17593	3.58647	57.73381	38.67972	46.56573
17.33796	3.46254	58.24837	38.28909	46.56883
17.50000	3.35591	58.78552	37.85857	46.56279
17.66204	3.23749	59.26636	37.49615	46.35761
17.82407	3.13182	59.73941	37.12877	46.23329
17.98611	3.08327	60.17697	36.73976	45.70983
18.14815	3.07443	60.64389	36.28168	45.03723
18.31019	3.06324	61.11199	35.82478	44.61549
18.47222	3.05516	61.53841	35.40643	42.63461
18.63426	3.04713	61.96259	34.99028	39.17459
18.79630	3.03621	62.42081	34.54298	38.32543
18.95833	3.04225	62.66862	34.28913	36.95713
19.12037	3.02025	62.52614	34.45361	35.83969
19.28241	2.99667	62.55795	34.44538	34.74311
19.44444	3.01658	62.56193	34.42149	33.47739
19.60648	2.96608	62.62599	34.40793	32.42253
19.76852	2.94908	62.67937	34.37155	31.50853
19.93056	2.96143	62.75873	34.27984	30.48539
20.09259	2.97016	62.88535	34.14449	29.32311
20.25463	2.90760	63.10625	33.98615	29.13169
20.41667	2.68004	63.46721	33.85274	29.50113
20.57870	2.49295	63.75623	33.75081	29.99143
20.74074	2.29787	63.98842	33.71370	30.51259
20.90278	2.09479	64.31538	33.58983	31.10461
21.06481	1.91207	64.70170	33.38622	31.64749
21.22685	1.86504	65.05836	33.07660	32.00123
21.38889	1.79250	65.25793	32.94958	31.83583
21.55093	1.68760	65.48785	32.82455	31.67129
21.71296	1.65277	65.93335	32.41388	31.67761
21.87500	1.65914	66.51919	31.82167	31.55479
22.03704	1.62657	67.10227	31.27116	31.34283
22.19907	1.56448	67.48087	30.95465	31.19173
22.36111	1.54854	68.01689	30.43458	31.18149
22.52315	1.55322	68.68635	29.76042	31.09211
22.68519	1.45440	69.58770	28.95790	31.01359
22.84722	1.47424	69.93754	28.58821	31.01593
23.00926	1.50002	70.45799	28.04199	31.01913
23.17130	1.51806	70.80130	27.68064	30.95319
23.33333	1.55432	71.97675	26.46893	30.52811
23.49537	1.66903	74.36329	23.96768	30.02389
23.65741	1.77136	75.12108	23.10756	29.52053
23.81944	1.79966	75.54998	22.65036	29.09803
23.98148	1.82952	76.17802	21.99247	28.66639
24.14352	1.90455	78.49511	19.60033	28.13561
24.30556	1.93810	80.15057	17.91133	27.72569
24.46759	1.96056	81.47298	16.56646	27.41663
24.62963	2.05687	86.16402	11.77910	26.82843
24.79167	2.11355	89.61301	8.27344	26.07109
24.95370	2.09859	91.08679	6.81462	25.37461
25.11574	2.07969	92.21413	5.70618	24.17899
25.27778	2.02933	93.05831	4.91236	23.54423
25.43981	1.92370	93.62806	4.44824	22.98033
25.60185	1.86560	93.92097	4.21343	22.52729
25.76389	1.84635	94.08256	4.07109	22.18848
25.92593	1.75104	94.21206	4.03690	21.73379
26.08796	1.67576	94.33605	3.98819	21.14333
26.25000	1.65597	94.40292	3.94111	20.38373
26.41204	1.55951	94.52235	3.91814	19.54499
26.57407	1.50438	94.64674	3.84888	18.74711
26.73611	1.50819	94.74745	3.74436	18.11009
26.89815	1.51461	94.79244	3.69295	17.10393
27.06019	1.51995	94.77408	3.70597	16.57863
27.22222	1.52303	94.80905	3.66792	16.04419
27.38426	1.52929	94.88426	3.58645	15.35061
27.54630	1.53109	94.96068	3.50823	14.46789
27.70833	1.53109	94.96068	3.50823	14.04603
27.87037	1.53109	94.96068	3.50823	13.62503
28.03241	1.53410	94.95778	3.50812	13.24489
28.19444	1.60107	94.89319	3.50574	12.88561
28.35648	1.66088	94.83551	3.50361	12.50719
28.51852	1.65446	94.85547	3.49007	11.79963
28.68056	1.64561	94.88300	3.47139	11.01293
28.84259	1.63798	94.90673	3.45529	10.59709
29.00463	1.66498	94.89503	3.44000	10.17211
29.16667	1.71394	94.85937	3.42668	9.75799
29.32870	1.74175	94.85422	3.40403	7.52473
29.49074	1.72812	94.89447	3.37740	6.94233
29.65278	1.70783	94.95443	3.33774	6.60079
29.81481	1.66059	95.15852	3.18089	6.31011
29.97685	1.57681	95.46646	2.95673	5.67029
30.13889	1.54062	95.63274	2.82664	5.33133
30.30093	1.51199	95.72243	2.76557	4.66323
30.46296	1.48937	95.78642	2.72420	4.29599
30.62500	1.47038	95.75573	2.77389	3.95961
30.78704	1.44802	95.66435	2.88763	3.86409
30.94907	1.47219	95.50393	3.02388	3.67943
31.11111	1.48617	95.29380	3.22003	3.55563
31.27315	1.45963	95.15892	3.38145	3.43269
31.43519	1.43257	95.07048	3.49694	3.30061
31.59722	1.40775	95.05001	3.54225	3.16939
31.75926	1.43611	94.98160	3.58229	3.04903
31.92130	1.46736	94.91079	3.62186	3.04953
32.08333	1.49904	94.85119	3.64977	2.94089
32.24537	1.54059	94.75576	3.70365	2.90311
32.40741	1.57458	94.65870	3.76672	2.87619
32.56944	1.60723	94.56171	3.83107	2.87013
32.73148	1.65257	94.44129	3.90614	2.84903
32.89352	1.68755	94.35510	3.95735	2.81059
33.05556	1.68766	94.35472	3.95762	2.65711
33.21759	1.64414	94.38397	3.97189	2.56449
33.37963	1.57876	94.44004	3.98120	2.53273
33.54167	1.52081	94.49565	3.98354	2.32183
33.70370	1.47528	94.65751	3.86721	2.15179
33.86574	1.43142	94.87744	3.69115	1.98261
34.02778	1.38758	95.11403	3.49839	1.92429
34.18981	1.34101	95.31225	3.34674	1.89683
34.35185	1.24843	95.49962	3.25194	1.84023
34.51389	1.15445	95.80330	3.04225	1.81449
34.67593	1.03737	96.01558	2.94706	1.79961
34.83796	0.95230	96.17856	2.86914	1.67559
35.00000	0.89364	96.31495	2.79141	1.57243

==> data/simulation_tau2_entropy.txt <==
# position	entropy
0.00000	1.09861
0.16204	1.09860
0.32407	1.09856
0.48611	1.09849
0.64815	1.09822
0.81019	1.09787
0.97222	1.09725
1.13426	1.09662
1.29630	1.09582
1.45833	1.09486
1.62037	1.09371
1.78241	1.09241
1.94444	1.09098
2.10648	1.08972
2.26852	1.08868
2.43056	1.08739
2.59259	1.08635
2.75463	1.08500
2.91667	1.08371
3.07870	1.08198
3.24074	1.08064
3.40278	1.07922
3.56481	1.07778
3.72685	1.07685
3.88889	1.07522
4.05093	1.07407
4.21296	1.07229
4.37500	1.06957
4.53704	1.06667
4.69907	1.06372
4.86111	1.06102
5.02315	1.05820
5.18519	1.05591
5.34722	1.05362
5.50926	1.05112
5.67130	1.04884
5.83333	1.04730
5.99537	1.04534
6.15741	1.04282
6.31944	1.03991
6.48148	1.03637
6.64352	1.03073
6.80556	1.02463
6.96759	1.01952
7.12963	1.01403
7.29167	1.00568
7.45370	1.00018
7.61574	0.99419
7.77778	0.98776
7.93981	0.98256
8.10185	0.97950
8.26389	0.97490
8.42593	0.96754
8.58796	0.96043
8.75000	0.95420
8.91204	0.94406
9.07407	0.92408
9.23611	0.91125
9.39815	0.90223
9.56019	0.87833
9.72222	0.86853
9.88426	0.86816
10.04630	0.86777
10.20833	0.86743
10.37037	0.86817
10.53241	0.87034
10.69444	0.87185
10.85648	0.86886
11.01852	0.86456
11.18056	0.85418
11.34259	0.84829
11.50463	0.84270
11.66667	0.83899
11.82870	0.83595
11.99074	0.82879
12.15278	0.81698
12.31481	0.80788
12.47685	0.79946
12.63889	0.79581
12.80093	0.79245
12.96296	0.79102
13.12500	0.79282
13.28704	0.79963
13.44907	0.80674
13.61111	0.81945
13.77315	0.82619
13.93519	0.83302
14.09722	0.83816
14.25926	0.84742
14.42130	0.85313
14.58333	0.86081
14.74537	0.86951
14.90741	0.87141
15.06944	0.87168
15.23148	0.87299
15.39352	0.86748
15.55556	0.85932
15.71759	0.85108
15.87963	0.84412
16.04167	0.83673
16.20370	0.83217
16.36574	0.82769
16.52778	0.82386
16.68981	0.81839
16.85185	0.81451
17.01389	0.80872
17.17593	0.80391
17.33796	0.79883
17.50000	0.79395
17.66204	0.78891
17.82407	0.78410
17.98611	0.78078
18.14815	0.77821
18.31019	0.77548
18.47222	0.77297
18.63426	0.77038
18.79630	0.76745
18.95833	0.76612
19.12037	0.76644
19.28241	0.76568
19.44444	0.76614
19.60648	0.76452
19.76852	0.76378
19.93056	0.76361
20.09259	0.76305
20.25463	0.76016
20.41667	0.75223
20.57870	0.74559
20.74074	0.73895
20.90278	0.73130
21.06481	0.72362
21.22685	0.71988
21.38889	0.71643
21.55093	0.71176
21.71296	0.70761
21.87500	0.70356
22.03704	0.69822
22.19907	0.69345
22.36111	0.68873
22.52315	0.68338
22.68519	0.67273
22.84722	0.67022
23.00926	0.66625
23.17130	0.66358
23.33333	0.65323
23.49537	0.63095
23.65741	0.62487
23.81944	0.62048
23.98148	0.61355
24.14352	0.58491
24.30556	0.56180
24.46759	0.54186
24.62963	0.46014
24.79167	0.38598
24.95370	0.34917
25.11574	0.31869
25.27778	0.29407
25.43981	0.27611
25.60185	0.26662
25.76389	0.26142
25.92593	0.25657
26.08796	0.25202
26.25000	0.24973
26.41204	0.24507
26.57407	0.24058
26.73611	0.23738
26.89815	0.23598
27.06019	0.23662
27.22222	0.23551
27.38426	0.23311
27.54630	0.23062
27.70833	0.23062
27.87037	0.23062
28.03241	0.23074
28.19444	0.23341
28.35648	0.23577
28.51852	0.23506
28.68056	0.23408
28.84259	0.23324
29.00463	0.23383
29.16667	0.23536
29.32870	0.23572
29.49074	0.23429
29.65278	0.23215
29.81481	0.22495
29.97685	0.21383
30.13889	0.20779
30.30093	0.20445
30.46296	0.20204
30.62500	0.20302
30.78704	0.20608
30.94907	0.21183
31.11111	0.21912
31.27315	0.22344
31.43519	0.22614
31.59722	0.22659
31.75926	0.22910
31.92130	0.23170
32.08333	0.23393
32.24537	0.23740
32.40741	0.24083
32.56944	0.24424
32.73148	0.24848
32.89352	0.25152
33.05556	0.25153
33.21759	0.25022
33.37963	0.24786
33.54167	0.24555
33.70370	0.23996
33.86574	0.23246
34.02778	0.22430
34.18981	0.21728
34.35185	0.21011
34.51389	0.19883
34.67593	0.19030
34.83796	0.18368
35.00000	0.17822


==> data/simulation_tau2_entropy_passive.txt <==
0.12544	1.09860
0.81540	1.02880
1.25447	0.96599
1.50538	0.94505
1.81899	0.90317
2.13262	0.86827
2.38350	0.83337
2.94801	0.77056
3.44981	0.72170
3.82617	0.70076
3.88889	0.69378
3.95160	0.68680
4.01432	0.68680
4.01432	0.67982
4.07705	0.67982
4.20252	0.67284
4.51612	0.65190
4.76703	0.64492
5.20611	0.63096
5.51971	0.63096
5.83335	0.63096
6.27238	0.64492
6.39786	0.65190
6.46058	0.65888
6.58602	0.66586
6.71146	0.66586
6.89966	0.66586
7.27598	0.67284
7.52689	0.67982
7.90321	0.70076
8.21684	0.71472
8.34228	0.72170
8.40500	0.72868
8.40500	0.73566
8.59320	0.74962
8.78136	0.77056
8.96952	0.81243
9.03228	0.81941
9.09500	0.81941
9.34587	0.78451
9.53403	0.76358
9.72223	0.75660
10.03583	0.74962
10.16131	0.74962
10.47490	0.76358
10.72582	0.79149
10.97670	0.82639
11.10214	0.81941
11.72937	0.79149
12.23117	0.77754
12.48208	0.77754
12.73297	0.77754
12.79569	0.77754
12.85844	0.77754
13.10932	0.77056
13.29748	0.77056
13.54839	0.77056
13.67384	0.77056
13.73655	0.77056
13.79927	0.77056
13.79927	0.76358
13.86200	0.76358
14.05019	0.75660
14.48923	0.74962
14.80287	0.74264
15.17922	0.73566
15.55554	0.72170
15.86917	0.71472
16.30825	0.70774
16.68461	0.70774
16.93548	0.70076
17.18636	0.70076
17.37456	0.69378
17.62544	0.69378
17.93907	0.69378
18.12724	0.68680
18.18995	0.68680
18.44087	0.67284
18.81719	0.65888
19.00539	0.65190
19.19355	0.65190
19.56990	0.64492
19.82078	0.63794
20.00897	0.63096
20.07170	0.63096
20.13442	0.63096
20.19713	0.63096
20.51077	0.65190
20.63621	0.65888
20.69893	0.66586
20.76165	0.67284
20.94981	0.68680
21.01253	0.70076
21.13800	0.70774
21.20072	0.70774
21.26344	0.70774
21.51432	0.73566
21.57704	0.74264
21.63980	0.74264
22.01612	0.72868
22.14156	0.72868
22.20431	0.72868
22.39248	0.73566
22.58063	0.76358
22.70611	0.78451
22.83155	0.79847
22.95699	0.81243
23.08243	0.81941
23.27062	0.82639
23.45878	0.82639
23.58422	0.82639
23.83514	0.84035
24.02330	0.86827
24.21146	0.87525
24.71326	0.84733
25.02689	0.82639
25.21505	0.81941
25.34049	0.81941
25.40321	0.81941
25.46597	0.81941
25.46597	0.81941
25.65413	0.76358
25.90501	0.72170
26.09320	0.70774
26.15592	0.70774
26.21864	0.70076
26.28136	0.69378
26.34408	0.69378
26.34408	0.68680
26.53228	0.66586
26.65771	0.64492
26.72043	0.63096
26.72043	0.62398
26.78316	0.62398
26.90860	0.62398
27.09679	0.63096
27.09679	0.61700
27.22223	0.54022
27.28495	0.49137
27.34767	0.48439
27.41039	0.48439
27.41039	0.47741
27.53583	0.47043
27.59855	0.47043
27.59855	0.46345
27.66130	0.46345
27.72403	0.46345
28.16306	0.49835
28.35126	0.53324
28.41398	0.53324
28.41398	0.54022
28.53942	0.54720
28.60214	0.54720
28.72762	0.54720
28.97849	0.55418
29.10393	0.55418
29.29213	0.55418
29.41757	0.55418
29.79389	0.55418
30.10752	0.56814
30.17025	0.57512
30.23297	0.58210
30.54660	0.58210
30.73476	0.58908
30.98568	0.59606
31.23656	0.59606
31.29928	0.60304
31.36200	0.60304
31.42472	0.60304
31.48747	0.59606
31.92651	0.56116
32.11471	0.54720
32.17742	0.54720
32.24014	0.54022
32.24014	0.53324
32.30287	0.53324
32.30287	0.53324
32.74194	0.56814
32.99282	0.58908
33.05554	0.58908
33.11830	0.59606
33.24374	0.60304
33.24374	0.61002
33.30645	0.61002
33.55733	0.61002
33.93369	0.61700
34.43548	0.61700
34.74912	0.61700
35.00000	0.61700

